EdgeMoE: Empowering Sparse Large Language Models on Mobile Devices

Large language models (LLMs) such as GPTs and Mixtral-8x7B have revolutionized machine intelligence due to their exceptional abilities in generic ML tasks. Transiting LLMs from datacenters to edge devices brings benefits like better privacy and availability, but is challenged by their massive parameter size and thus unbearable runtime costs. To this end, we present EdgeMoE, an on-device inference engine for mixture-of-expert (MoE) LLMs -- a popular form of sparse LLM that scales its parameter size with almost constant computing complexity. EdgeMoE achieves both memory- and compute-efficiency by partitioning the model into the storage hierarchy: non-expert weights are held in device memory; while expert weights are held on external storage and fetched to memory only when activated. This design is motivated by a key observation that expert weights are bulky but infrequently used due to sparse activation. To further reduce the expert I/O swapping overhead, EdgeMoE incorporates two novel techniques: (1) expert-wise bitwidth adaptation that reduces the expert sizes with tolerable accuracy loss; (2) expert preloading that predicts the activated experts ahead of time and preloads it with the compute-I/O pipeline. On popular MoE LLMs and edge devices, EdgeMoE showcase significant memory savings and speedup over competitive baselines. The code is available at https://github.com/UbiquitousLearning/mllm.

==> figs/fig-bkgnd-metrics.csv <==
0 0 0.23898666328676066
0 1 0.2409699228667403
0 2 0.2394582203198495
0 3 0.23946851040991476
0 4 0.24095730465425028
0 5 0.2390422494130151
0 6 0.2403245909055029
0 7 0.24161607759694176
1 0 0.23928658166973304
1 1 0.2408559751118829
1 2 0.2396991169045281
1 3 0.23976404329454498
1 4 0.24066848977390137
1 5 0.23940001070227973
1 6 0.2405215599075391
1 7 0.24100640941015394
2 0 0.23884253943586903
2 1 0.24107661139148662
2 2 0.2395119230026335
2 3 0.2393767620026523
2 4 0.2403730033934649
2 5 0.23952714465567784
2 6 0.24036745213596186
2 7 0.24132970573855966
3 0 0.23953772230161013
3 1 0.2409349759672913
3 2 0.23944045389324597
3 3 0.23939773256775093
3 4 0.24048167730562198
3 5 0.23894109665845953
3 6 0.2400782595297135
3 7 0.24174051415128248
4 0 0.23911553469946367
4 1 0.24121810501383267
4 2 0.23952278754044087
4 3 0.2393764542707908
4 4 0.24105240826590296
4 5 0.23928357349624843
4 6 0.2402717853611873
4 7 0.24156067290509903
5 0 0.23914665410675132
5 1 0.24068751299621735
5 2 0.23961474778252545
5 3 0.23979018982592704
5 4 0.2415222002654423
5 5 0.23908945137176882
5 6 0.24053708167265309
5 7 0.24151396603094985


==> figs/fig-eval-timecdf-st-b-8-rpi4.csv <==
33.5092403878,29.8941203878,35.0443603878,28.801560387800002,55.5927603878,110.03260038780002,32.3392403878,30.726680387800002,54.9427603878,67.8432403878,53.0950803878,50.7550803878,44.5122803878,36.0843603878,64.1755603878,40.9746003878,24.0938803878,49.27252038779999,50.5725203878,33.6392403878,94.3744403878,37.4369203878,56.1127603878,33.4318003878,55.410200387799996,48.6999603878,26.3564403878,51.4825203878,55.020200387799996,74.81348038780001,35.1218003878,53.7976403878,22.1687603878,31.3766803878,54.3702003878,57.152760387799994,34.4469203878,46.644840387799995,26.4090003878,47.2174003878,92.0593203878,36.7343603878,61.965560387800004,31.3766803878,22.2213203878,27.761560387799996,28.4115603878,20.868760387800002,39.7520403878,95.05212038780002,22.2987603878,36.0069203878,33.3018003878,40.0646003878,30.9866803878,46.7748403878,17.7210803878,41.754600387800004,48.1274003878,45.2148403878,24.2238803878,48.7525203878,27.5790003878,37.566920387799996,33.4318003878,21.6487603878,38.659480387799995,34.4718003878,43.289720387799996,40.5846003878,45.9422803878,33.9518003878,29.634120387800003,32.0792403878,61.2630003878,28.4115603878,34.3943603878,63.6555603878,65.0081203878,48.3099603878,18.5536403878,49.0374003878,38.659480387799995,40.6371603878,23.7813203878,52.0550803878,50.9625203878,35.1743603878,56.3727603878,30.2841203878,28.801560387800002,65.0606803878,48.6474003878,34.4718003878,53.0950803878,58.427880387799995,47.477400387799996,27.449000387799998,35.8243603878,40.9746003878,38.0094803878,21.5187603878,33.1718003878,33.379240387799996,26.1490003878,52.4450803878,46.8274003878,20.4262003878,21.388760387799998,47.529960387799996,42.1446003878,29.374120387799998,38.1394803878,93.1518803878,67.6358003878,32.5992403878,55.8527603878,18.6836403878,22.481320387799997,66.9332403878,44.1997203878,28.3341203878,28.931560387799998,37.3069203878,27.059000387799998,45.6822803878,30.2841203878,43.8097203878,21.7787603878,37.0469203878,25.393880387800003,62.615560387799995,59.7804403878,45.7348403878,33.2492403878,38.7894803878,52.3150803878,42.1446003878,36.6569203878,38.269480387799995,13.5334003878,70.1058003878,37.3594803878,34.6018003878,35.3043603878,30.9866803878,45.4748403878,58.480440387799995,62.225560387799995,59.4678803878,33.6918003878,55.2027603878,52.4450803878,48.2574003878,40.2720403878,61.393000387799994,24.0938803878,70.2883603878,29.634120387800003,15.588520387800001,15.588520387800001,35.5643603878,29.8941203878,23.3913203878,43.289720387799996,42.587160387800004,21.9087603878,37.7494803878,37.3069203878,103.6598003878,52.2376403878,52.0550803878,42.3271603878,34.9143603878,35.3818003878,37.229480387799995,34.8618003878,22.871320387799997,28.6715603878,40.8446003878,23.131320387800002,57.777880387799996,51.275080387799996,41.1571603878,51.665080387799996,50.105080387799994,47.8148403878,84.69908038780001,47.6848403878,31.506680387799996,39.3620403878,28.3341203878,61.1330003878,78.14372038780002,84.98396038780001,34.2118003878,22.741320387800002,23.3913203878,31.6366803878,17.851080387800003,42.7697203878,49.557400387799994,30.1541203878,32.7292403878,63.1355603878,67.8183603878,43.3671603878,57.595320387799994,61.965560387800004,51.665080387799996,63.005560387799996,40.4546003878,50.5199603878,31.3766803878,32.0266803878,87.76932038780001,91.9542003878,32.989240387799995,38.3994803878,36.5269203878,92.50188038780001,27.449000387799998,33.2492403878,42.0671603878,49.8699603878,35.746920387799996,21.388760387799998,49.0125203878,34.6543603878,81.34396038780001,27.709000387799996,33.3018003878,33.6918003878,17.591080387799998,32.0792403878,42.3271603878,61.4704403878,38.5294803878,57.3353203878,35.8769203878,41.754600387800004,44.5897203878,57.4653203878,73.98092038780001,23.131320387800002,42.899720387799995,43.289720387799996,52.2376403878,28.6715603878,33.9518003878,49.662520387799994,21.9087603878,59.650440387799996,24.2238803878,24.4838803878,33.0418003878,58.5053203878,57.985320387799995,41.6771603878,62.355560387800004,45.994840387800004,15.7185203878,62.563000387799995,54.5002003878,31.896680387799996,28.801560387800002,58.037880387799994,57.4127603878,25.3164403878,43.5497203878,43.1071603878,34.7843603878,26.5390003878,34.6543603878,33.379240387799996,31.7666803878,56.3727603878,80.84884038780001,28.541560387799997,52.9650803878,37.176920387799996,73.17604038780001,63.5781203878,59.9104403878,140.0766003878,32.6518003878,42.509720387799995,64.7232403878,21.5187603878,83.86652038780001,35.6943603878,94.5818803878,41.4171603878,32.9118003878,37.619480387799996,28.931560387799998,64.43556038780001,48.82996038779999,35.8769203878,31.6366803878,50.7025203878,45.6822803878,75.82860038780001,87.55908038780001,75.3086003878,32.2092403878,33.1192403878,14.8859603878,70.67836038780001,102.5423603878,50.625080387800004,70.80836038780001,27.319000387799996,45.2922803878,33.4318003878,28.6715603878,44.5897203878,45.4222803878,41.3646003878,22.1687603878,30.856680387799997,35.8769203878,49.8699603878,29.7641203878,80.5362803878,23.521320387800003,50.7025203878,52.4976403878,29.1141203878,59.5204403878,47.99740038779999,43.4197203878,28.4115603878,52.4450803878,37.176920387799996,40.1946003878,42.587160387800004,94.81700038780001,41.1571603878,44.1222803878,45.812280387799994,36.1369203878,82.8265203878,39.102040387799995,20.868760387800002,16.2385203878,70.0283603878,28.854120387800002,18.943640387800002,29.8941203878,57.0753203878,46.9574003878,28.2815603878,43.289720387799996,26.3564403878,38.7894803878,31.3766803878,44.9022803878,47.3999603878,57.2053203878,38.0094803878,25.836440387800003,46.5148403878,44.4597203878,27.5790003878,59.4153203878,31.7666803878,48.82996038779999,32.8592403878,27.319000387799996,74.4760403878,69.5083603878,56.3727603878,26.929000387799995,45.4222803878,33.1192403878,49.609960387799994,30.726680387800002,43.9397203878,24.743880387799997,88.6516403878,39.6220403878,35.1743603878,37.3594803878,34.6018003878,22.1687603878,28.4115603878,39.2320403878,36.1369203878,51.4050803878,64.04556038780001,58.2453203878,18.1636403878,15.978520387800002,34.6018003878,29.634120387800003,61.3155603878,41.8071603878,32.2092403878,47.2174003878,44.0697203878,48.2574003878,44.3822803878,17.201080387799998,47.8674003878,47.3474003878,67.8958003878,67.8958003878,14.7559603878,42.9771603878,27.371560387800002,42.4571603878,28.4115603878,58.5578803878,25.446440387800003,52.1850803878,30.5441203878,41.2346003878,24.2238803878,35.8243603878,38.9720403878,53.1476403878,52.4450803878,69.5083603878,42.0146003878,30.414120387799997,47.424840387799996,55.1502003878,49.9225203878,57.0753203878,79.83372038780001,48.7248403878,61.00300038779999,44.97972038779999,67.6358003878,55.5927603878,55.410200387799996,32.3392403878,44.9022803878,38.659480387799995,44.0697203878,23.703880387799998,24.796440387799997,28.4115603878,30.856680387799997,74.7886003878,84.64652038780001,33.9518003878,67.5058003878,42.0671603878,53.2776403878,24.4838803878,39.3094803878,34.0818003878,54.630200387799995,34.9143603878,38.5294803878,49.662520387799994,42.9771603878,47.99740038779999,30.5441203878,54.0576403878,48.517400387799995,24.8738803878,75.54372038780001,31.246680387799998,30.1541203878,30.5441203878,37.0469203878,53.0176403878,46.9574003878,36.3443603878,84.0214003878,20.4262003878,45.552280387799996,43.679720387799996,78.27372038780001,33.2492403878,38.9720403878,21.9087603878,47.424840387799996,40.5846003878,37.8794803878,42.8471603878,21.9087603878,26.929000387799995,25.3164403878,39.3620403878,18.943640387800002,26.929000387799995,14.7559603878,54.4227603878,33.2492403878,30.024120387800004,40.1420403878,66.62068038780001,81.4214003878,24.4838803878,31.299240387799998,28.4115603878,17.851080387800003,43.9397203878,83.5539603878,24.2238803878,96.9495603878,18.4236403878,81.4988403878,29.321560387799998,56.9453203878,33.821800387799996,22.871320387799997,38.3994803878,30.1541203878,23.0013203878,30.2841203878,32.3392403878,19.2036403878,33.5618003878,71.51092038780001,38.659480387799995,20.998760387799997,30.1541203878,34.5243603878,38.7894803878,53.46020038779999,27.8915603878,56.0602003878,30.9866803878,31.116680387800002,47.6848403878,73.69604038780001,37.4120403878,30.726680387800002,42.4571603878,41.8846003878,39.7520403878,20.2962003878,30.3366803878,49.4799603878,57.985320387799995,85.6865203878,26.929000387799995,32.9118003878,29.634120387800003,20.0362003878,37.566920387799996,16.8110803878,16.1085203878,37.8020403878,39.3620403878,38.3994803878,23.521320387800003,56.3727603878,23.131320387800002,38.269480387799995,49.8699603878,25.9664403878,45.552280387799996,75.75116038780001,31.3766803878,37.4369203878,17.591080387799998,49.8699603878,52.3150803878,67.1932403878,31.506680387799996,16.8110803878,46.9048403878,18.6836403878,26.5390003878,36.0069203878,23.261320387799998,40.1420403878,71.0683603878,45.2148403878,48.2574003878,32.3392403878,40.4020403878,45.3448403878,32.2092403878,72.1609203878,28.801560387800002,34.6018003878,32.989240387799995,46.5148403878,47.2174003878,39.6220403878,45.552280387799996,59.650440387799996,56.76276038779999,41.4946003878,67.3758003878,30.1541203878,77.31116038780002,28.541560387799997,31.6366803878,28.801560387800002,38.5820403878,34.5243603878,17.3310803878,55.020200387799996,33.5092403878,25.576440387799998,39.8820403878,36.5269203878,34.0818003878,109.5900403878,54.8376403878,34.3418003878,36.2669203878,24.6664403878,59.8578803878,41.8071603878,21.258760387800002,40.5320403878,36.8394803878,52.0025203878,60.56044038779999,52.0550803878,68.5458003878,28.984120387799997,57.9078803878,75.64604038780001,58.6104403878,96.0644403878,50.832520387799995,41.8846003878,75.5686003878,38.5294803878,25.7064403878,26.669000387799997,32.8592403878,26.486440387800002,38.0094803878,43.9922803878,47.2948403878,41.1046003878,54.8902003878,35.6943603878,41.4946003878,46.5674003878,25.7064403878,41.3646003878,41.4171603878,38.659480387799995,31.116680387800002,50.7550803878,64.2281203878,60.6904403878,37.0469203878,14.3659603878,61.730440387799995,42.8471603878,22.038760387799996,20.2962003878,75.3086003878,28.4115603878,30.674120387800002,56.76276038779999,23.261320387799998,34.3943603878,50.5725203878,31.116680387800002,53.1476403878,58.115320387800004,15.8485203878,38.9720403878,35.251800387799996,46.3322803878,38.7894803878,64.7481203878,56.0353203878,40.7671603878,69.9758003878,56.5553203878,45.0322803878,59.9630003878,20.816200387800002,63.7081203878,45.109720387799996,39.492040387799996,28.4115603878,50.052520387799994,68.4932403878,21.6487603878,28.099000387799997,36.6569203878,43.4971603878,48.82996038779999,41.2346003878,31.689240387799998,35.4343603878,46.9048403878,44.7722803878,48.82996038779999,70.1583603878,14.7559603878,87.42908038780001,85.73908038780002,39.492040387799996,95.3618803878,48.9599603878,58.115320387800004,70.6534803878,18.5536403878,74.91860038780001,43.9397203878,68.9358003878,32.8592403878,29.1141203878,39.102040387799995,36.6569203878,55.1502003878,37.826920387799994,58.5578803878,45.812280387799994,38.322040387799994,26.669000387799997,25.576440387799998,36.2143603878,28.854120387800002,44.7722803878,143.8466003878,29.244120387800002,44.5122803878,44.3822803878,47.8148403878,34.7843603878,94.5570003878,42.2746003878,43.289720387799996,21.1287603878,25.2638803878,56.840200387799996,65.1132403878,47.477400387799996,36.0843603878,45.2922803878,45.6822803878,28.0215603878,32.1566803878,38.1394803878,84.15140038780001,57.777880387799996,23.261320387799998,80.35372038780001,20.4262003878,63.5781203878,39.6220403878,42.3271603878,35.8769203878,30.2841203878,45.2148403878,31.246680387799998,25.446440387800003,38.659480387799995,32.2866803878,43.289720387799996,20.2962003878,68.8832403878,43.4197203878,29.634120387800003,38.0094803878,28.2815603878,26.5390003878,71.1209203878,30.2841203878,45.3448403878,44.5122803878,38.8420403878,46.5148403878,24.353880387800004,41.1571603878,42.2746003878,15.978520387800002,41.6246003878,32.3392403878,43.289720387799996,31.559240387799996,90.5767603878,21.6487603878,28.2815603878,82.51396038780001,27.6315603878,53.1476403878,38.1920403878,45.552280387799996,39.102040387799995,26.669000387799997,47.8148403878,38.0094803878,26.929000387799995,28.099000387799997,44.3822803878,51.7950803878,49.21996038779999,41.6246003878,44.4597203878,33.2492403878,24.353880387800004,56.0353203878,26.486440387800002,107.61236038780001,46.9048403878,25.576440387799998,20.946200387799998,27.761560387799996,31.8192403878,23.703880387799998,33.4318003878,38.1394803878,82.2539603878,49.7150803878,58.037880387799994,60.0404403878,27.1890003878,46.2548403878,72.86348038780001,35.4869203878,
72.22916003680001,65.2840484948,79.1742715788,61.8114927238,131.2626081438,266.69228321279996,72.22916003680001,68.75660426580001,131.2626081438,159.0430543118,120.84494083080001,120.84494083080001,103.48216197580001,79.1742715788,148.62538699880002,93.06449466280002,51.3938254108,117.37238505980001,117.37238505980001,72.22916003680001,228.4941697318,82.6468273498,131.2626081438,75.70171580780001,127.7900523728,113.8998292888,54.8663811818,117.37238505980001,127.7900523728,172.93327739580002,75.70171580780001,124.31749660180002,44.4487138688,68.75660426580001,127.7900523728,131.2626081438,82.6468273498,106.95471774680001,58.3389369528,110.4272735178,221.5490581898,79.1742715788,148.62538699880002,68.75660426580001,47.9212696398,61.8114927238,61.8114927238,44.4487138688,89.59193889180001,238.91183704480002,44.4487138688,82.6468273498,75.70171580780001,93.06449466280002,68.75660426580001,106.95471774680001,34.0310465558,93.06449466280002,110.4272735178,106.95471774680001,51.3938254108,117.37238505980001,58.3389369528,82.6468273498,75.70171580780001,44.4487138688,86.11938312080001,75.70171580780001,100.00960620480001,93.06449466280002,103.48216197580001,75.70171580780001,65.2840484948,72.22916003680001,145.15283122780002,61.8114927238,79.1742715788,148.62538699880002,152.0979427698,113.8998292888,37.5036023268,110.4272735178,86.11938312080001,96.5370504338,47.9212696398,120.84494083080001,117.37238505980001,79.1742715788,131.2626081438,65.2840484948,61.8114927238,155.5704985408,110.4272735178,75.70171580780001,120.84494083080001,138.20771968580001,110.4272735178,58.3389369528,79.1742715788,93.06449466280002,86.11938312080001,44.4487138688,75.70171580780001,72.22916003680001,58.3389369528,120.84494083080001,110.4272735178,40.9761580978,44.4487138688,113.8998292888,93.06449466280002,65.2840484948,86.11938312080001,225.0216139608,162.5156100828,72.22916003680001,131.2626081438,37.5036023268,47.9212696398,159.0430543118,100.00960620480001,65.2840484948,61.8114927238,82.6468273498,58.3389369528,103.48216197580001,65.2840484948,100.00960620480001,44.4487138688,82.6468273498,51.3938254108,148.62538699880002,141.68027545680002,106.95471774680001,72.22916003680001,86.11938312080001,120.84494083080001,93.06449466280002,82.6468273498,86.11938312080001,23.6133792428,162.5156100828,86.11938312080001,75.70171580780001,79.1742715788,68.75660426580001,106.95471774680001,141.68027545680002,148.62538699880002,138.20771968580001,75.70171580780001,131.2626081438,120.84494083080001,110.4272735178,89.59193889180001,145.15283122780002,51.3938254108,165.9881658538,65.2840484948,30.5584907848,30.5584907848,79.1742715788,65.2840484948,47.9212696398,100.00960620480001,96.5370504338,44.4487138688,86.11938312080001,82.6468273498,249.3295043578,124.31749660180002,120.84494083080001,96.5370504338,79.1742715788,75.70171580780001,86.11938312080001,75.70171580780001,47.9212696398,61.8114927238,93.06449466280002,47.9212696398,138.20771968580001,120.84494083080001,96.5370504338,120.84494083080001,120.84494083080001,106.95471774680001,207.65883510580002,106.95471774680001,68.75660426580001,89.59193889180001,65.2840484948,145.15283122780002,186.8235004798,200.71372356380002,75.70171580780001,47.9212696398,47.9212696398,68.75660426580001,34.0310465558,100.00960620480001,110.4272735178,65.2840484948,72.22916003680001,148.62538699880002,165.9881658538,96.5370504338,134.7351639148,148.62538699880002,120.84494083080001,148.62538699880002,93.06449466280002,113.8998292888,68.75660426580001,68.75660426580001,221.5490581898,214.6039466478,72.22916003680001,86.11938312080001,82.6468273498,225.0216139608,58.3389369528,72.22916003680001,96.5370504338,113.8998292888,82.6468273498,44.4487138688,117.37238505980001,79.1742715788,200.71372356380002,58.3389369528,75.70171580780001,75.70171580780001,34.0310465558,72.22916003680001,96.5370504338,141.68027545680002,86.11938312080001,134.7351639148,82.6468273498,93.06449466280002,100.00960620480001,134.7351639148,169.46072162480002,47.9212696398,100.00960620480001,100.00960620480001,124.31749660180002,61.8114927238,75.70171580780001,117.37238505980001,44.4487138688,141.68027545680002,51.3938254108,51.3938254108,75.70171580780001,134.7351639148,134.7351639148,96.5370504338,148.62538699880002,106.95471774680001,30.5584907848,145.15283122780002,127.7900523728,68.75660426580001,61.8114927238,138.20771968580001,131.2626081438,54.8663811818,100.00960620480001,96.5370504338,79.1742715788,58.3389369528,79.1742715788,72.22916003680001,68.75660426580001,131.2626081438,193.7686120218,61.8114927238,120.84494083080001,82.6468273498,176.40583316680002,152.0979427698,141.68027545680002,353.5061774878,75.70171580780001,100.00960620480001,159.0430543118,44.4487138688,204.18627933480002,79.1742715788,225.0216139608,96.5370504338,75.70171580780001,86.11938312080001,61.8114927238,148.62538699880002,113.8998292888,82.6468273498,68.75660426580001,117.37238505980001,103.48216197580001,179.87838893780003,207.65883510580002,179.87838893780003,72.22916003680001,72.22916003680001,27.085935013800004,165.9881658538,252.8020601288,120.84494083080001,165.9881658538,58.3389369528,103.48216197580001,75.70171580780001,61.8114927238,100.00960620480001,103.48216197580001,93.06449466280002,44.4487138688,68.75660426580001,82.6468273498,113.8998292888,65.2840484948,190.2960562508,47.9212696398,117.37238505980001,124.31749660180002,65.2840484948,141.68027545680002,110.4272735178,100.00960620480001,61.8114927238,120.84494083080001,82.6468273498,93.06449466280002,96.5370504338,231.96672550280002,96.5370504338,103.48216197580001,103.48216197580001,82.6468273498,204.18627933480002,89.59193889180001,44.4487138688,30.5584907848,165.9881658538,65.2840484948,37.5036023268,65.2840484948,134.7351639148,110.4272735178,61.8114927238,100.00960620480001,54.8663811818,86.11938312080001,68.75660426580001,103.48216197580001,113.8998292888,134.7351639148,86.11938312080001,54.8663811818,106.95471774680001,100.00960620480001,58.3389369528,134.7351639148,68.75660426580001,113.8998292888,72.22916003680001,58.3389369528,176.40583316680002,165.9881658538,131.2626081438,58.3389369528,103.48216197580001,72.22916003680001,113.8998292888,68.75660426580001,100.00960620480001,51.3938254108,211.13139087680003,89.59193889180001,79.1742715788,86.11938312080001,75.70171580780001,44.4487138688,61.8114927238,89.59193889180001,82.6468273498,120.84494083080001,148.62538699880002,134.7351639148,37.5036023268,30.5584907848,75.70171580780001,65.2840484948,148.62538699880002,96.5370504338,72.22916003680001,110.4272735178,100.00960620480001,110.4272735178,103.48216197580001,34.0310465558,110.4272735178,110.4272735178,162.5156100828,162.5156100828,27.085935013800004,96.5370504338,61.8114927238,96.5370504338,61.8114927238,138.20771968580001,54.8663811818,120.84494083080001,65.2840484948,93.06449466280002,51.3938254108,79.1742715788,89.59193889180001,124.31749660180002,120.84494083080001,165.9881658538,93.06449466280002,65.2840484948,106.95471774680001,127.7900523728,117.37238505980001,134.7351639148,186.8235004798,106.95471774680001,145.15283122780002,100.00960620480001,162.5156100828,131.2626081438,127.7900523728,72.22916003680001,103.48216197580001,86.11938312080001,100.00960620480001,51.3938254108,54.8663811818,61.8114927238,68.75660426580001,179.87838893780003,204.18627933480002,75.70171580780001,162.5156100828,96.5370504338,124.31749660180002,51.3938254108,86.11938312080001,75.70171580780001,127.7900523728,79.1742715788,86.11938312080001,117.37238505980001,96.5370504338,110.4272735178,65.2840484948,124.31749660180002,110.4272735178,51.3938254108,186.8235004798,68.75660426580001,65.2840484948,65.2840484948,82.6468273498,124.31749660180002,110.4272735178,79.1742715788,197.2411677928,40.9761580978,103.48216197580001,100.00960620480001,186.8235004798,72.22916003680001,89.59193889180001,44.4487138688,106.95471774680001,93.06449466280002,86.11938312080001,96.5370504338,44.4487138688,58.3389369528,54.8663811818,89.59193889180001,37.5036023268,58.3389369528,27.085935013800004,131.2626081438,72.22916003680001,65.2840484948,89.59193889180001,155.5704985408,197.2411677928,51.3938254108,72.22916003680001,61.8114927238,34.0310465558,100.00960620480001,200.71372356380002,51.3938254108,235.43928127380002,37.5036023268,193.7686120218,61.8114927238,134.7351639148,75.70171580780001,47.9212696398,86.11938312080001,65.2840484948,47.9212696398,65.2840484948,72.22916003680001,37.5036023268,75.70171580780001,169.46072162480002,86.11938312080001,44.4487138688,65.2840484948,79.1742715788,86.11938312080001,127.7900523728,61.8114927238,127.7900523728,68.75660426580001,68.75660426580001,106.95471774680001,176.40583316680002,89.59193889180001,68.75660426580001,96.5370504338,93.06449466280002,89.59193889180001,40.9761580978,68.75660426580001,113.8998292888,134.7351639148,204.18627933480002,58.3389369528,75.70171580780001,65.2840484948,40.9761580978,82.6468273498,34.0310465558,30.5584907848,89.59193889180001,89.59193889180001,86.11938312080001,47.9212696398,131.2626081438,47.9212696398,86.11938312080001,113.8998292888,54.8663811818,103.48216197580001,183.3509447088,68.75660426580001,82.6468273498,34.0310465558,113.8998292888,120.84494083080001,159.0430543118,68.75660426580001,34.0310465558,106.95471774680001,37.5036023268,58.3389369528,82.6468273498,47.9212696398,89.59193889180001,165.9881658538,106.95471774680001,110.4272735178,72.22916003680001,89.59193889180001,106.95471774680001,72.22916003680001,169.46072162480002,61.8114927238,75.70171580780001,72.22916003680001,106.95471774680001,110.4272735178,89.59193889180001,103.48216197580001,141.68027545680002,131.2626081438,93.06449466280002,162.5156100828,65.2840484948,183.3509447088,61.8114927238,68.75660426580001,61.8114927238,89.59193889180001,79.1742715788,34.0310465558,127.7900523728,72.22916003680001,54.8663811818,89.59193889180001,82.6468273498,75.70171580780001,263.2197274418,124.31749660180002,75.70171580780001,82.6468273498,54.8663811818,138.20771968580001,96.5370504338,44.4487138688,89.59193889180001,86.11938312080001,117.37238505980001,141.68027545680002,120.84494083080001,162.5156100828,65.2840484948,138.20771968580001,176.40583316680002,141.68027545680002,228.4941697318,117.37238505980001,93.06449466280002,179.87838893780003,86.11938312080001,54.8663811818,58.3389369528,72.22916003680001,54.8663811818,86.11938312080001,103.48216197580001,106.95471774680001,93.06449466280002,127.7900523728,79.1742715788,93.06449466280002,110.4272735178,54.8663811818,93.06449466280002,96.5370504338,86.11938312080001,68.75660426580001,120.84494083080001,152.0979427698,141.68027545680002,82.6468273498,27.085935013800004,141.68027545680002,96.5370504338,44.4487138688,40.9761580978,179.87838893780003,61.8114927238,65.2840484948,131.2626081438,47.9212696398,79.1742715788,117.37238505980001,68.75660426580001,124.31749660180002,134.7351639148,30.5584907848,89.59193889180001,75.70171580780001,103.48216197580001,86.11938312080001,152.0979427698,134.7351639148,96.5370504338,162.5156100828,134.7351639148,103.48216197580001,145.15283122780002,40.9761580978,152.0979427698,100.00960620480001,89.59193889180001,61.8114927238,117.37238505980001,159.0430543118,44.4487138688,58.3389369528,82.6468273498,96.5370504338,113.8998292888,93.06449466280002,72.22916003680001,79.1742715788,106.95471774680001,103.48216197580001,113.8998292888,165.9881658538,27.085935013800004,207.65883510580002,207.65883510580002,89.59193889180001,225.0216139608,113.8998292888,134.7351639148,172.93327739580002,37.5036023268,179.87838893780003,100.00960620480001,162.5156100828,72.22916003680001,65.2840484948,89.59193889180001,82.6468273498,127.7900523728,82.6468273498,138.20771968580001,103.48216197580001,89.59193889180001,58.3389369528,54.8663811818,79.1742715788,65.2840484948,103.48216197580001,353.5061774878,65.2840484948,103.48216197580001,103.48216197580001,106.95471774680001,79.1742715788,231.96672550280002,93.06449466280002,100.00960620480001,44.4487138688,51.3938254108,127.7900523728,159.0430543118,110.4272735178,79.1742715788,103.48216197580001,103.48216197580001,61.8114927238,68.75660426580001,86.11938312080001,197.2411677928,138.20771968580001,47.9212696398,186.8235004798,40.9761580978,152.0979427698,89.59193889180001,96.5370504338,82.6468273498,65.2840484948,106.95471774680001,68.75660426580001,54.8663811818,86.11938312080001,68.75660426580001,100.00960620480001,40.9761580978,159.0430543118,100.00960620480001,65.2840484948,86.11938312080001,61.8114927238,58.3389369528,169.46072162480002,65.2840484948,106.95471774680001,103.48216197580001,89.59193889180001,106.95471774680001,51.3938254108,96.5370504338,93.06449466280002,30.5584907848,93.06449466280002,72.22916003680001,100.00960620480001,72.22916003680001,218.0765024188,44.4487138688,61.8114927238,200.71372356380002,61.8114927238,124.31749660180002,89.59193889180001,103.48216197580001,89.59193889180001,58.3389369528,106.95471774680001,86.11938312080001,58.3389369528,58.3389369528,103.48216197580001,120.84494083080001,113.8998292888,93.06449466280002,100.00960620480001,72.22916003680001,51.3938254108,134.7351639148,54.8663811818,252.8020601288,106.95471774680001,54.8663811818,40.9761580978,61.8114927238,72.22916003680001,51.3938254108,75.70171580780001,86.11938312080001,200.71372356380002,120.84494083080001,138.20771968580001,141.68027545680002,58.3389369528,106.95471774680001,172.93327739580002,82.6468273498,
41.0291600368,37.0840484948,44.9742715788,35.1114927238,74.5626081438,151.49228321279998,41.0291600368,39.056604265800004,74.5626081438,90.3430543118,68.6449408308,68.6449408308,58.7821619758,44.9742715788,84.4253869988,52.8644946628,29.1938254108,66.67238505979999,66.67238505979999,41.0291600368,129.7941697318,46.9468273498,74.5626081438,43.001715807800004,72.5900523728,64.69982928879999,31.1663811818,66.67238505979999,72.5900523728,98.2332773958,43.001715807800004,70.6174966018,25.2487138688,39.056604265800004,72.5900523728,74.5626081438,46.9468273498,60.7547177468,33.1389369528,62.7272735178,125.84905818979999,44.9742715788,84.4253869988,39.056604265800004,27.2212696398,35.1114927238,35.1114927238,25.2487138688,50.8919388918,135.71183704479998,25.2487138688,46.9468273498,43.001715807800004,52.8644946628,39.056604265800004,60.7547177468,19.3310465558,52.8644946628,62.7272735178,60.7547177468,29.1938254108,66.67238505979999,33.1389369528,46.9468273498,43.001715807800004,25.2487138688,48.9193831208,43.001715807800004,56.8096062048,52.8644946628,58.7821619758,43.001715807800004,37.0840484948,41.0291600368,82.4528312278,35.1114927238,44.9742715788,84.4253869988,86.3979427698,64.69982928879999,21.3036023268,62.7272735178,48.9193831208,54.8370504338,27.2212696398,68.6449408308,66.67238505979999,44.9742715788,74.5626081438,37.0840484948,35.1114927238,88.3704985408,62.7272735178,43.001715807800004,68.6449408308,78.5077196858,62.7272735178,33.1389369528,44.9742715788,52.8644946628,48.9193831208,25.2487138688,43.001715807800004,41.0291600368,33.1389369528,68.6449408308,62.7272735178,23.2761580978,25.2487138688,64.69982928879999,52.8644946628,37.0840484948,48.9193831208,127.8216139608,92.31561008279999,41.0291600368,74.5626081438,21.3036023268,27.2212696398,90.3430543118,56.8096062048,37.0840484948,35.1114927238,46.9468273498,33.1389369528,58.7821619758,37.0840484948,56.8096062048,25.2487138688,46.9468273498,29.1938254108,84.4253869988,80.4802754568,60.7547177468,41.0291600368,48.9193831208,68.6449408308,52.8644946628,46.9468273498,48.9193831208,13.4133792428,92.31561008279999,48.9193831208,43.001715807800004,44.9742715788,39.056604265800004,60.7547177468,80.4802754568,84.4253869988,78.5077196858,43.001715807800004,74.5626081438,68.6449408308,62.7272735178,50.8919388918,82.4528312278,29.1938254108,94.2881658538,37.0840484948,17.3584907848,17.3584907848,44.9742715788,37.0840484948,27.2212696398,56.8096062048,54.8370504338,25.2487138688,48.9193831208,46.9468273498,141.6295043578,70.6174966018,68.6449408308,54.8370504338,44.9742715788,43.001715807800004,48.9193831208,43.001715807800004,27.2212696398,35.1114927238,52.8644946628,27.2212696398,78.5077196858,68.6449408308,54.8370504338,68.6449408308,68.6449408308,60.7547177468,117.95883510579999,60.7547177468,39.056604265800004,50.8919388918,37.0840484948,82.4528312278,106.1235004798,114.0137235638,43.001715807800004,27.2212696398,27.2212696398,39.056604265800004,19.3310465558,56.8096062048,62.7272735178,37.0840484948,41.0291600368,84.4253869988,94.2881658538,54.8370504338,76.5351639148,84.4253869988,68.6449408308,84.4253869988,52.8644946628,64.69982928879999,39.056604265800004,39.056604265800004,125.84905818979999,121.9039466478,41.0291600368,48.9193831208,46.9468273498,127.8216139608,33.1389369528,41.0291600368,54.8370504338,64.69982928879999,46.9468273498,25.2487138688,66.67238505979999,44.9742715788,114.0137235638,33.1389369528,43.001715807800004,43.001715807800004,19.3310465558,41.0291600368,54.8370504338,80.4802754568,48.9193831208,76.5351639148,46.9468273498,52.8644946628,56.8096062048,76.5351639148,96.2607216248,27.2212696398,56.8096062048,56.8096062048,70.6174966018,35.1114927238,43.001715807800004,66.67238505979999,25.2487138688,80.4802754568,29.1938254108,29.1938254108,43.001715807800004,76.5351639148,76.5351639148,54.8370504338,84.4253869988,60.7547177468,17.3584907848,82.4528312278,72.5900523728,39.056604265800004,35.1114927238,78.5077196858,74.5626081438,31.1663811818,56.8096062048,54.8370504338,44.9742715788,33.1389369528,44.9742715788,41.0291600368,39.056604265800004,74.5626081438,110.06861202179999,35.1114927238,68.6449408308,46.9468273498,100.2058331668,86.3979427698,80.4802754568,200.80617748779997,43.001715807800004,56.8096062048,90.3430543118,25.2487138688,115.9862793348,44.9742715788,127.8216139608,54.8370504338,43.001715807800004,48.9193831208,35.1114927238,84.4253869988,64.69982928879999,46.9468273498,39.056604265800004,66.67238505979999,58.7821619758,102.1783889378,117.95883510579999,102.1783889378,41.0291600368,41.0291600368,15.3859350138,94.2881658538,143.6020601288,68.6449408308,94.2881658538,33.1389369528,58.7821619758,43.001715807800004,35.1114927238,56.8096062048,58.7821619758,52.8644946628,25.2487138688,39.056604265800004,46.9468273498,64.69982928879999,37.0840484948,108.0960562508,27.2212696398,66.67238505979999,70.6174966018,37.0840484948,80.4802754568,62.7272735178,56.8096062048,35.1114927238,68.6449408308,46.9468273498,52.8644946628,54.8370504338,131.76672550279997,54.8370504338,58.7821619758,58.7821619758,46.9468273498,115.9862793348,50.8919388918,25.2487138688,17.3584907848,94.2881658538,37.0840484948,21.3036023268,37.0840484948,76.5351639148,62.7272735178,35.1114927238,56.8096062048,31.1663811818,48.9193831208,39.056604265800004,58.7821619758,64.69982928879999,76.5351639148,48.9193831208,31.1663811818,60.7547177468,56.8096062048,33.1389369528,76.5351639148,39.056604265800004,64.69982928879999,41.0291600368,33.1389369528,100.2058331668,94.2881658538,74.5626081438,33.1389369528,58.7821619758,41.0291600368,64.69982928879999,39.056604265800004,56.8096062048,29.1938254108,119.9313908768,50.8919388918,44.9742715788,48.9193831208,43.001715807800004,25.2487138688,35.1114927238,50.8919388918,46.9468273498,68.6449408308,84.4253869988,76.5351639148,21.3036023268,17.3584907848,43.001715807800004,37.0840484948,84.4253869988,54.8370504338,41.0291600368,62.7272735178,56.8096062048,62.7272735178,58.7821619758,19.3310465558,62.7272735178,62.7272735178,92.31561008279999,92.31561008279999,15.3859350138,54.8370504338,35.1114927238,54.8370504338,35.1114927238,78.5077196858,31.1663811818,68.6449408308,37.0840484948,52.8644946628,29.1938254108,44.9742715788,50.8919388918,70.6174966018,68.6449408308,94.2881658538,52.8644946628,37.0840484948,60.7547177468,72.5900523728,66.67238505979999,76.5351639148,106.1235004798,60.7547177468,82.4528312278,56.8096062048,92.31561008279999,74.5626081438,72.5900523728,41.0291600368,58.7821619758,48.9193831208,56.8096062048,29.1938254108,31.1663811818,35.1114927238,39.056604265800004,102.1783889378,115.9862793348,43.001715807800004,92.31561008279999,54.8370504338,70.6174966018,29.1938254108,48.9193831208,43.001715807800004,72.5900523728,44.9742715788,48.9193831208,66.67238505979999,54.8370504338,62.7272735178,37.0840484948,70.6174966018,62.7272735178,29.1938254108,106.1235004798,39.056604265800004,37.0840484948,37.0840484948,46.9468273498,70.6174966018,62.7272735178,44.9742715788,112.0411677928,23.2761580978,58.7821619758,56.8096062048,106.1235004798,41.0291600368,50.8919388918,25.2487138688,60.7547177468,52.8644946628,48.9193831208,54.8370504338,25.2487138688,33.1389369528,31.1663811818,50.8919388918,21.3036023268,33.1389369528,15.3859350138,74.5626081438,41.0291600368,37.0840484948,50.8919388918,88.3704985408,112.0411677928,29.1938254108,41.0291600368,35.1114927238,19.3310465558,56.8096062048,114.0137235638,29.1938254108,133.73928127379997,21.3036023268,110.06861202179999,35.1114927238,76.5351639148,43.001715807800004,27.2212696398,48.9193831208,37.0840484948,27.2212696398,37.0840484948,41.0291600368,21.3036023268,43.001715807800004,96.2607216248,48.9193831208,25.2487138688,37.0840484948,44.9742715788,48.9193831208,72.5900523728,35.1114927238,72.5900523728,39.056604265800004,39.056604265800004,60.7547177468,100.2058331668,50.8919388918,39.056604265800004,54.8370504338,52.8644946628,50.8919388918,23.2761580978,39.056604265800004,64.69982928879999,76.5351639148,115.9862793348,33.1389369528,43.001715807800004,37.0840484948,23.2761580978,46.9468273498,19.3310465558,17.3584907848,50.8919388918,50.8919388918,48.9193831208,27.2212696398,74.5626081438,27.2212696398,48.9193831208,64.69982928879999,31.1663811818,58.7821619758,104.1509447088,39.056604265800004,46.9468273498,19.3310465558,64.69982928879999,68.6449408308,90.3430543118,39.056604265800004,19.3310465558,60.7547177468,21.3036023268,33.1389369528,46.9468273498,27.2212696398,50.8919388918,94.2881658538,60.7547177468,62.7272735178,41.0291600368,50.8919388918,60.7547177468,41.0291600368,96.2607216248,35.1114927238,43.001715807800004,41.0291600368,60.7547177468,62.7272735178,50.8919388918,58.7821619758,80.4802754568,74.5626081438,52.8644946628,92.31561008279999,37.0840484948,104.1509447088,35.1114927238,39.056604265800004,35.1114927238,50.8919388918,44.9742715788,19.3310465558,72.5900523728,41.0291600368,31.1663811818,50.8919388918,46.9468273498,43.001715807800004,149.51972744179997,70.6174966018,43.001715807800004,46.9468273498,31.1663811818,78.5077196858,54.8370504338,25.2487138688,50.8919388918,48.9193831208,66.67238505979999,80.4802754568,68.6449408308,92.31561008279999,37.0840484948,78.5077196858,100.2058331668,80.4802754568,129.7941697318,66.67238505979999,52.8644946628,102.1783889378,48.9193831208,31.1663811818,33.1389369528,41.0291600368,31.1663811818,48.9193831208,58.7821619758,60.7547177468,52.8644946628,72.5900523728,44.9742715788,52.8644946628,62.7272735178,31.1663811818,52.8644946628,54.8370504338,48.9193831208,39.056604265800004,68.6449408308,86.3979427698,80.4802754568,46.9468273498,15.3859350138,80.4802754568,54.8370504338,25.2487138688,23.2761580978,102.1783889378,35.1114927238,37.0840484948,74.5626081438,27.2212696398,44.9742715788,66.67238505979999,39.056604265800004,70.6174966018,76.5351639148,17.3584907848,50.8919388918,43.001715807800004,58.7821619758,48.9193831208,86.3979427698,76.5351639148,54.8370504338,92.31561008279999,76.5351639148,58.7821619758,82.4528312278,23.2761580978,86.3979427698,56.8096062048,50.8919388918,35.1114927238,66.67238505979999,90.3430543118,25.2487138688,33.1389369528,46.9468273498,54.8370504338,64.69982928879999,52.8644946628,41.0291600368,44.9742715788,60.7547177468,58.7821619758,64.69982928879999,94.2881658538,15.3859350138,117.95883510579999,117.95883510579999,50.8919388918,127.8216139608,64.69982928879999,76.5351639148,98.2332773958,21.3036023268,102.1783889378,56.8096062048,92.31561008279999,41.0291600368,37.0840484948,50.8919388918,46.9468273498,72.5900523728,46.9468273498,78.5077196858,58.7821619758,50.8919388918,33.1389369528,31.1663811818,44.9742715788,37.0840484948,58.7821619758,200.80617748779997,37.0840484948,58.7821619758,58.7821619758,60.7547177468,44.9742715788,131.76672550279997,52.8644946628,56.8096062048,25.2487138688,29.1938254108,72.5900523728,90.3430543118,62.7272735178,44.9742715788,58.7821619758,58.7821619758,35.1114927238,39.056604265800004,48.9193831208,112.0411677928,78.5077196858,27.2212696398,106.1235004798,23.2761580978,86.3979427698,50.8919388918,54.8370504338,46.9468273498,37.0840484948,60.7547177468,39.056604265800004,31.1663811818,48.9193831208,39.056604265800004,56.8096062048,23.2761580978,90.3430543118,56.8096062048,37.0840484948,48.9193831208,35.1114927238,33.1389369528,96.2607216248,37.0840484948,60.7547177468,58.7821619758,50.8919388918,60.7547177468,29.1938254108,54.8370504338,52.8644946628,17.3584907848,52.8644946628,41.0291600368,56.8096062048,41.0291600368,123.8765024188,25.2487138688,35.1114927238,114.0137235638,35.1114927238,70.6174966018,50.8919388918,58.7821619758,50.8919388918,33.1389369528,60.7547177468,48.9193831208,33.1389369528,33.1389369528,58.7821619758,68.6449408308,64.69982928879999,52.8644946628,56.8096062048,41.0291600368,29.1938254108,76.5351639148,31.1663811818,143.6020601288,60.7547177468,31.1663811818,23.2761580978,35.1114927238,41.0291600368,29.1938254108,43.001715807800004,48.9193831208,114.0137235638,68.6449408308,78.5077196858,80.4802754568,33.1389369528,60.7547177468,98.2332773958,46.9468273498,
47.42399999999999,42.864,51.983999999999995,40.583999999999996,86.184,175.10399999999998,47.42399999999999,45.144,86.184,104.42399999999999,79.344,79.344,67.944,51.983999999999995,97.58399999999999,61.10399999999999,33.744,77.064,77.064,47.42399999999999,150.024,54.263999999999996,86.184,49.70399999999999,83.904,74.78399999999999,36.024,77.064,83.904,113.544,49.70399999999999,81.624,29.183999999999997,45.144,83.904,86.184,54.263999999999996,70.22399999999999,38.303999999999995,72.50399999999999,145.464,51.983999999999995,97.58399999999999,45.144,31.464,40.583999999999996,40.583999999999996,29.183999999999997,58.824,156.864,29.183999999999997,54.263999999999996,49.70399999999999,61.10399999999999,45.144,70.22399999999999,22.343999999999998,61.10399999999999,72.50399999999999,70.22399999999999,33.744,77.064,38.303999999999995,54.263999999999996,49.70399999999999,29.183999999999997,56.544,49.70399999999999,65.664,61.10399999999999,67.944,49.70399999999999,42.864,47.42399999999999,95.30399999999999,40.583999999999996,51.983999999999995,97.58399999999999,99.86399999999999,74.78399999999999,24.624,72.50399999999999,56.544,63.38399999999999,31.464,79.344,77.064,51.983999999999995,86.184,42.864,40.583999999999996,102.14399999999999,72.50399999999999,49.70399999999999,79.344,90.74399999999999,72.50399999999999,38.303999999999995,51.983999999999995,61.10399999999999,56.544,29.183999999999997,49.70399999999999,47.42399999999999,38.303999999999995,79.344,72.50399999999999,26.903999999999996,29.183999999999997,74.78399999999999,61.10399999999999,42.864,56.544,147.744,106.704,47.42399999999999,86.184,24.624,31.464,104.42399999999999,65.664,42.864,40.583999999999996,54.263999999999996,38.303999999999995,67.944,42.864,65.664,29.183999999999997,54.263999999999996,33.744,97.58399999999999,93.02399999999999,70.22399999999999,47.42399999999999,56.544,79.344,61.10399999999999,54.263999999999996,56.544,15.503999999999998,106.704,56.544,49.70399999999999,51.983999999999995,45.144,70.22399999999999,93.02399999999999,97.58399999999999,90.74399999999999,49.70399999999999,86.184,79.344,72.50399999999999,58.824,95.30399999999999,33.744,108.984,42.864,20.064,20.064,51.983999999999995,42.864,31.464,65.664,63.38399999999999,29.183999999999997,56.544,54.263999999999996,163.704,81.624,79.344,63.38399999999999,51.983999999999995,49.70399999999999,56.544,49.70399999999999,31.464,40.583999999999996,61.10399999999999,31.464,90.74399999999999,79.344,63.38399999999999,79.344,79.344,70.22399999999999,136.344,70.22399999999999,45.144,58.824,42.864,95.30399999999999,122.66399999999999,131.784,49.70399999999999,31.464,31.464,45.144,22.343999999999998,65.664,72.50399999999999,42.864,47.42399999999999,97.58399999999999,108.984,63.38399999999999,88.464,97.58399999999999,79.344,97.58399999999999,61.10399999999999,74.78399999999999,45.144,45.144,145.464,140.904,47.42399999999999,56.544,54.263999999999996,147.744,38.303999999999995,47.42399999999999,63.38399999999999,74.78399999999999,54.263999999999996,29.183999999999997,77.064,51.983999999999995,131.784,38.303999999999995,49.70399999999999,49.70399999999999,22.343999999999998,47.42399999999999,63.38399999999999,93.02399999999999,56.544,88.464,54.263999999999996,61.10399999999999,65.664,88.464,111.264,31.464,65.664,65.664,81.624,40.583999999999996,49.70399999999999,77.064,29.183999999999997,93.02399999999999,33.744,33.744,49.70399999999999,88.464,88.464,63.38399999999999,97.58399999999999,70.22399999999999,20.064,95.30399999999999,83.904,45.144,40.583999999999996,90.74399999999999,86.184,36.024,65.664,63.38399999999999,51.983999999999995,38.303999999999995,51.983999999999995,47.42399999999999,45.144,86.184,127.22399999999999,40.583999999999996,79.344,54.263999999999996,115.82399999999998,99.86399999999999,93.02399999999999,232.10399999999998,49.70399999999999,65.664,104.42399999999999,29.183999999999997,134.064,51.983999999999995,147.744,63.38399999999999,49.70399999999999,56.544,40.583999999999996,97.58399999999999,74.78399999999999,54.263999999999996,45.144,77.064,67.944,118.10399999999998,136.344,118.10399999999998,47.42399999999999,47.42399999999999,17.784,108.984,165.984,79.344,108.984,38.303999999999995,67.944,49.70399999999999,40.583999999999996,65.664,67.944,61.10399999999999,29.183999999999997,45.144,54.263999999999996,74.78399999999999,42.864,124.94399999999999,31.464,77.064,81.624,42.864,93.02399999999999,72.50399999999999,65.664,40.583999999999996,79.344,54.263999999999996,61.10399999999999,63.38399999999999,152.304,63.38399999999999,67.944,67.944,54.263999999999996,134.064,58.824,29.183999999999997,20.064,108.984,42.864,24.624,42.864,88.464,72.50399999999999,40.583999999999996,65.664,36.024,56.544,45.144,67.944,74.78399999999999,88.464,56.544,36.024,70.22399999999999,65.664,38.303999999999995,88.464,45.144,74.78399999999999,47.42399999999999,38.303999999999995,115.82399999999998,108.984,86.184,38.303999999999995,67.944,47.42399999999999,74.78399999999999,45.144,65.664,33.744,138.624,58.824,51.983999999999995,56.544,49.70399999999999,29.183999999999997,40.583999999999996,58.824,54.263999999999996,79.344,97.58399999999999,88.464,24.624,20.064,49.70399999999999,42.864,97.58399999999999,63.38399999999999,47.42399999999999,72.50399999999999,65.664,72.50399999999999,67.944,22.343999999999998,72.50399999999999,72.50399999999999,106.704,106.704,17.784,63.38399999999999,40.583999999999996,63.38399999999999,40.583999999999996,90.74399999999999,36.024,79.344,42.864,61.10399999999999,33.744,51.983999999999995,58.824,81.624,79.344,108.984,61.10399999999999,42.864,70.22399999999999,83.904,77.064,88.464,122.66399999999999,70.22399999999999,95.30399999999999,65.664,106.704,86.184,83.904,47.42399999999999,67.944,56.544,65.664,33.744,36.024,40.583999999999996,45.144,118.10399999999998,134.064,49.70399999999999,106.704,63.38399999999999,81.624,33.744,56.544,49.70399999999999,83.904,51.983999999999995,56.544,77.064,63.38399999999999,72.50399999999999,42.864,81.624,72.50399999999999,33.744,122.66399999999999,45.144,42.864,42.864,54.263999999999996,81.624,72.50399999999999,51.983999999999995,129.504,26.903999999999996,67.944,65.664,122.66399999999999,47.42399999999999,58.824,29.183999999999997,70.22399999999999,61.10399999999999,56.544,63.38399999999999,29.183999999999997,38.303999999999995,36.024,58.824,24.624,38.303999999999995,17.784,86.184,47.42399999999999,42.864,58.824,102.14399999999999,129.504,33.744,47.42399999999999,40.583999999999996,22.343999999999998,65.664,131.784,33.744,154.584,24.624,127.22399999999999,40.583999999999996,88.464,49.70399999999999,31.464,56.544,42.864,31.464,42.864,47.42399999999999,24.624,49.70399999999999,111.264,56.544,29.183999999999997,42.864,51.983999999999995,56.544,83.904,40.583999999999996,83.904,45.144,45.144,70.22399999999999,115.82399999999998,58.824,45.144,63.38399999999999,61.10399999999999,58.824,26.903999999999996,45.144,74.78399999999999,88.464,134.064,38.303999999999995,49.70399999999999,42.864,26.903999999999996,54.263999999999996,22.343999999999998,20.064,58.824,58.824,56.544,31.464,86.184,31.464,56.544,74.78399999999999,36.024,67.944,120.38399999999999,45.144,54.263999999999996,22.343999999999998,74.78399999999999,79.344,104.42399999999999,45.144,22.343999999999998,70.22399999999999,24.624,38.303999999999995,54.263999999999996,31.464,58.824,108.984,70.22399999999999,72.50399999999999,47.42399999999999,58.824,70.22399999999999,47.42399999999999,111.264,40.583999999999996,49.70399999999999,47.42399999999999,70.22399999999999,72.50399999999999,58.824,67.944,93.02399999999999,86.184,61.10399999999999,106.704,42.864,120.38399999999999,40.583999999999996,45.144,40.583999999999996,58.824,51.983999999999995,22.343999999999998,83.904,47.42399999999999,36.024,58.824,54.263999999999996,49.70399999999999,172.824,81.624,49.70399999999999,54.263999999999996,36.024,90.74399999999999,63.38399999999999,29.183999999999997,58.824,56.544,77.064,93.02399999999999,79.344,106.704,42.864,90.74399999999999,115.82399999999998,93.02399999999999,150.024,77.064,61.10399999999999,118.10399999999998,56.544,36.024,38.303999999999995,47.42399999999999,36.024,56.544,67.944,70.22399999999999,61.10399999999999,83.904,51.983999999999995,61.10399999999999,72.50399999999999,36.024,61.10399999999999,63.38399999999999,56.544,45.144,79.344,99.86399999999999,93.02399999999999,54.263999999999996,17.784,93.02399999999999,63.38399999999999,29.183999999999997,26.903999999999996,118.10399999999998,40.583999999999996,42.864,86.184,31.464,51.983999999999995,77.064,45.144,81.624,88.464,20.064,58.824,49.70399999999999,67.944,56.544,99.86399999999999,88.464,63.38399999999999,106.704,88.464,67.944,95.30399999999999,26.903999999999996,99.86399999999999,65.664,58.824,40.583999999999996,77.064,104.42399999999999,29.183999999999997,38.303999999999995,54.263999999999996,63.38399999999999,74.78399999999999,61.10399999999999,47.42399999999999,51.983999999999995,70.22399999999999,67.944,74.78399999999999,108.984,17.784,136.344,136.344,58.824,147.744,74.78399999999999,88.464,113.544,24.624,118.10399999999998,65.664,106.704,47.42399999999999,42.864,58.824,54.263999999999996,83.904,54.263999999999996,90.74399999999999,67.944,58.824,38.303999999999995,36.024,51.983999999999995,42.864,67.944,232.10399999999998,42.864,67.944,67.944,70.22399999999999,51.983999999999995,152.304,61.10399999999999,65.664,29.183999999999997,33.744,83.904,104.42399999999999,72.50399999999999,51.983999999999995,67.944,67.944,40.583999999999996,45.144,56.544,129.504,90.74399999999999,31.464,122.66399999999999,26.903999999999996,99.86399999999999,58.824,63.38399999999999,54.263999999999996,42.864,70.22399999999999,45.144,36.024,56.544,45.144,65.664,26.903999999999996,104.42399999999999,65.664,42.864,56.544,40.583999999999996,38.303999999999995,111.264,42.864,70.22399999999999,67.944,58.824,70.22399999999999,33.744,63.38399999999999,61.10399999999999,20.064,61.10399999999999,47.42399999999999,65.664,47.42399999999999,143.184,29.183999999999997,40.583999999999996,131.784,40.583999999999996,81.624,58.824,67.944,58.824,38.303999999999995,70.22399999999999,56.544,38.303999999999995,38.303999999999995,67.944,79.344,74.78399999999999,61.10399999999999,65.664,47.42399999999999,33.744,88.464,36.024,165.984,70.22399999999999,36.024,26.903999999999996,40.583999999999996,47.42399999999999,33.744,49.70399999999999,56.544,131.784,79.344,90.74399999999999,93.02399999999999,38.303999999999995,70.22399999999999,113.544,54.263999999999996,

==> figs/fig-eval-timecdf-st-b-8-tx2.csv <==
6.814861883672078,6.147050013097127,7.219759732437134,5.903520772806803,11.398526380411784,22.391490250778197,6.666972746404012,6.357715000661214,11.31636574859619,13.790427714538573,10.766531417719523,10.47075314318339,9.15451418355306,7.351216743342081,13.010543614578246,8.391062209955852,4.992179661941528,10.17792752380371,10.342248787434894,6.831294010035196,19.252569069417316,7.627610236358643,11.464254885864257,6.910501986694336,11.270022024663287,10.000126788965861,5.383598039499918,10.457273671976726,11.220725645573932,15.093187202962238,7.124119629414876,10.96076427892049,4.537985434087117,6.439875632476807,11.138565013758342,11.595711896769206,7.249671330006917,9.529500434748332,5.495670268885295,9.70730116958618,18.74907846247355,7.433377375157674,12.73119746640523,6.439875632476807,4.650057663472493,5.7720637619018555,5.854224393717447,4.373664170455933,8.13110084330241,19.654514263025916,4.554417560450236,7.446856846364339,6.894069860331217,8.276037325414022,6.390579253387451,9.54593256111145,3.659508575948079,8.489654968134563,9.822326054128009,9.348747044754028,5.008611788304647,10.112199018351237,5.6435594061533605,7.644042362721761,6.910501986694336,4.472256928634644,7.887571603012085,7.041958997599283,8.894552816899617,8.341765830866496,9.335267573547362,6.97623049214681,6.11418576037089,6.6341084936777746,12.536964605204265,5.854224393717447,7.137599100621541,12.944815109125773,13.221208602142333,9.950830409876506,3.870173563512166,9.93735093866984,7.887571603012085,8.453838060251872,4.847243179829915,10.635074406814574,10.39154516652425,7.236191858800252,11.497119138590495,6.1963463921864825,5.903520772806803,13.33328083152771,9.888054559580485,7.041958997599283,10.766531417719523,11.967745492808024,9.740165422312419,5.627127279790242,7.318352490615845,8.391062209955852,7.805410971196492,4.455824802271525,6.877637733968099,6.79842975730896,5.462806016159058,10.68437078590393,9.658004790496825,4.212295561981201,4.439392675908406,9.852237651697795,8.538951347223918,6.081321507644653,7.8218430975596105,18.992607702763873,13.869635691197711,6.699836999130249,11.431390633138019,3.8866056898752848,4.6829219161987305,13.675402829996745,9.009577701441447,5.949864496739705,5.919952899169922,7.611178109995524,5.577830900700887,9.302403320821126,6.1963463921864825,8.960281322352092,4.488689054997762,7.578313857269287,5.156500925572713,12.813358098220824,12.244138985824584,9.414475550206504,6.781997630945841,7.904003729375203,10.667938659540813,8.538951347223918,7.529017478179932,7.83827522392273,2.8138959705352784,14.181846092096965,7.7232503393808996,7.058391123962402,7.25262398516337,6.390579253387451,9.381611297480266,12.0798177221934,12.764061719131469,12.09920250371297,6.943366239420572,11.349230001322429,10.68437078590393,9.83875818049113,8.196829348754882,12.553396731567382,4.992179661941528,14.310350447845458,6.11418576037089,3.2845223247528077,3.2845223247528077,7.2854882378896075,6.147050013097127,4.79794680074056,8.894552816899617,8.70031995569865,4.505121181360881,7.772546718470255,7.611178109995524,21.058819164784747,10.763578762563068,10.635074406814574,8.667455702972411,7.203327606074015,7.156983882141113,7.706818213017781,7.091255376688639,4.732218295288086,5.887088646443685,8.374630083592733,4.765082548014323,11.88558486099243,10.536481648635863,8.519566565704345,10.585778027725219,10.388592511367797,9.677389572016398,17.39702259496053,9.660957445653278,6.456307758839925,8.081804464213054,5.949864496739705,12.520532478841144,15.935847153218585,17.222174515279132,7.009094744873047,4.715786168924968,4.79794680074056,6.472739885203043,3.675940702311198,8.828824311447143,10.003079444122314,6.179914265823364,6.716269125493367,12.879086603673297,13.998140046946208,8.79891271387736,11.757080505243938,12.73119746640523,10.585778027725219,12.86265447731018,8.325333704503377,10.230176558049518,6.439875632476807,6.522036264292399,18.20681829249064,18.524934003702796,6.749133378219605,7.854707350285848,7.512585351816813,18.91044707094828,5.627127279790242,6.781997630945841,8.634591450246175,10.148015926233928,7.413992593638102,4.439392675908406,10.145063271077472,7.170463353347778,16.762074977111816,5.65999153251648,6.894069860331217,6.943366239420572,3.643076449584961,6.6341084936777746,8.667455702972411,12.457756628545123,7.871139476648966,11.7242162525177,7.430424720001221,8.489654968134563,9.058874080530803,11.740648378880817,14.88252221539815,4.765082548014323,8.845256437810262,8.894552816899617,10.763578762563068,5.887088646443685,6.97623049214681,10.227223902893066,4.505121181360881,12.227706859461467,5.008611788304647,5.041476041030884,6.8612056076049805,11.872105389785766,11.806376884333293,8.58529507115682,12.780493845494586,9.447339802932738,3.300954451115926,12.701285868835448,11.15499714012146,6.50560413792928,5.903520772806803,11.918449113718669,11.62857614949544,5.252141028594971,8.927417069625854,8.766048461151122,7.186895479710897,5.512102395248413,7.170463353347778,6.79842975730896,6.489172011566162,11.497119138590495,16.488634139251708,5.8706565200805665,10.750099291356403,7.594745983632405,14.991641789627074,13.040455212148029,12.260571112187701,28.82479591166178,6.811909228515625,8.795960058720906,13.39605668182373,4.455824802271525,17.18635760739644,7.301920364252726,19.173361092758178,8.552430818430583,6.8447734812418615,7.756114592107137,5.919952899169922,13.043407867304484,10.016558915328979,7.430424720001221,6.472739885203043,10.358680913798015,9.302403320821126,15.432356546274821,17.758529374949134,15.366628040822345,6.650540620040894,6.765565504582723,3.090289463551839,14.359646826934814,21.023002256902057,10.45432101682027,14.376078953297931,5.610695153427124,9.25310694173177,6.910501986694336,5.887088646443685,9.058874080530803,9.26953906809489,8.440358589045207,4.537985434087117,6.374147127024332,7.430424720001221,10.148015926233928,6.130617886734009,16.343697657140094,4.814378927103679,10.358680913798015,10.796443015289306,6.048457254918416,12.211274733098346,9.805893927764892,8.910984943262736,5.854224393717447,10.68437078590393,7.594745983632405,8.29246945177714,8.70031995569865,19.413937677892047,8.519566565704345,9.105217804463704,9.318835447184245,7.463288972727457,17.054900596491496,8.048940211486816,4.373664170455933,3.3666829565684,14.27748619511922,6.015593002192179,3.9194699426015216,6.147050013097127,11.691351999791461,9.674436916859946,5.837792267354329,8.894552816899617,5.383598039499918,7.904003729375203,6.439875632476807,9.203810562642415,9.835805525334678,11.707784126154582,7.805410971196492,5.3178695340474444,9.513068308385211,9.042441954167684,5.6435594061533605,11.987130274327594,6.489172011566162,10.016558915328979,6.7327012518564855,5.610695153427124,15.155963053258258,14.211757689666747,11.497119138590495,5.561398774337769,9.26953906809489,6.765565504582723,10.11515167350769,6.357715000661214,8.97671344871521,5.074340293757121,18.00205861523946,8.11466871693929,7.236191858800252,7.7232503393808996,7.058391123962402,4.537985434087117,5.854224393717447,8.065372337849935,7.463288972727457,10.55291377499898,12.994111488215129,11.839241137059528,3.8208771844228107,3.333818703842163,7.058391123962402,6.11418576037089,12.64903683458964,8.601727197519939,6.650540620040894,9.70730116958618,8.993145575078328,9.83875818049113,9.13808205718994,3.5937800704956055,9.789461801401774,9.723733295949298,13.90249994392395,13.90249994392395,3.073857337188721,8.749616334788005,5.7227673828125,8.68388782933553,5.854224393717447,11.984177619171142,5.268573154958089,10.651506533177692,6.22921064491272,8.423926462682088,5.008611788304647,7.318352490615845,8.032508085123698,10.8786036471049,10.68437078590393,14.211757689666747,8.522519220860799,6.212778518549601,9.628093192927043,11.237157771937053,10.260088155619304,11.691351999791461,16.149464795939128,9.792414456558227,12.504100352478027,9.108170459620158,13.869635691197711,11.398526380411784,11.270022024663287,6.666972746404012,9.203810562642415,7.887571603012085,8.993145575078328,4.942883282852173,5.186412523142497,5.854224393717447,6.374147127024332,15.300899535369872,17.284950365575153,6.97623049214681,13.853203564834594,8.634591450246175,10.895035773468017,5.041476041030884,7.969732234827677,6.992662618509928,11.171429266484576,7.203327606074015,7.871139476648966,10.227223902893066,8.749616334788005,9.805893927764892,6.22921064491272,10.993628531646728,9.871622433217365,5.090772420120239,15.607204625956218,6.423443506113688,6.179914265823364,6.22921064491272,7.578313857269287,10.862171520741779,9.674436916859946,7.3840809960683185,16.995077401351928,4.212295561981201,9.285971194458007,8.943849195988973,15.952279279581706,6.781997630945841,8.032508085123698,4.505121181360881,9.628093192927043,8.341765830866496,7.788978844833374,8.733184208424886,4.505121181360881,5.561398774337769,5.252141028594971,8.081804464213054,3.9194699426015216,5.561398774337769,3.073857337188721,11.250637243143718,6.781997630945841,6.163482139460245,8.180397222391765,13.530466347885131,16.666434874089557,5.041476041030884,6.535515735499064,5.854224393717447,3.675940702311198,8.97671344871521,17.04142112528483,5.008611788304647,19.788923929087318,3.853741437149048,16.570794771067302,5.969249278259277,11.674919873428344,6.9597983657836915,4.732218295288086,7.854707350285848,6.179914265823364,4.748650421651204,6.1963463921864825,6.666972746404012,3.952334195327759,6.926934113057454,14.5703118144989,7.887571603012085,4.390096296819051,6.179914265823364,7.154031226984659,7.904003729375203,11.02354012921651,5.788495888264974,11.352182656478881,6.390579253387451,6.4070113797505694,9.660957445653278,15.057370295079547,7.8353225687662755,6.357715000661214,8.68388782933553,8.50608709449768,8.13110084330241,4.195863435618083,6.3084186215718585,10.098719547144572,11.806376884333293,17.4164073764801,5.561398774337769,6.8447734812418615,6.11418576037089,4.162999182891846,7.644042362721761,3.54448369140625,3.3502508302052814,7.884618947855631,8.081804464213054,7.854707350285848,4.814378927103679,11.497119138590495,4.765082548014323,7.83827522392273,10.148015926233928,5.3343016604105635,9.285971194458007,15.527996649297076,6.439875632476807,7.627610236358643,3.643076449584961,10.148015926233928,10.667938659540813,13.70826708272298,6.456307758839925,3.54448369140625,9.562364687474567,3.8866056898752848,5.512102395248413,7.446856846364339,4.7815146743774415,8.180397222391765,14.40894320602417,9.348747044754028,9.83875818049113,6.666972746404012,8.213261475118001,9.365179171117147,6.650540620040894,14.652472446314494,5.903520772806803,7.058391123962402,6.749133378219605,9.513068308385211,9.70730116958618,8.11466871693929,9.285971194458007,12.227706859461467,11.54641551767985,8.456790715408324,13.836771438471477,6.179914265823364,15.725182165654498,5.8706565200805665,6.472739885203043,5.903520772806803,7.983211706034342,7.154031226984659,3.6102121968587237,11.220725645573932,6.814861883672078,5.285005281321208,8.147532969665527,7.512585351816813,6.992662618509928,22.230121642303466,11.092221289825439,7.025526871236165,7.479721099090576,5.169980396779378,12.148498882802325,8.601727197519939,4.422960549545288,8.22969360148112,7.657521833928426,10.523002177429198,12.342731744003295,10.635074406814574,13.984660575739543,6.032025128555298,11.902016987355548,15.303852190526325,12.096249848556518,19.466186712137855,10.375113040161132,8.50608709449768,15.399492293548583,7.871139476648966,5.301437407684326,5.528534521611531,6.7327012518564855,5.400030165863037,7.805410971196492,9.088785678100585,9.611661066563922,8.407494336318969,11.204293519210815,7.301920364252726,8.456790715408324,9.62514053777059,5.301437407684326,8.440358589045207,8.552430818430583,7.887571603012085,6.4070113797505694,10.47075314318339,13.122615843963622,12.359163870366412,7.578313857269287,3.0245609580993653,12.490620881271361,8.733184208424886,4.521553307723999,4.195863435618083,15.366628040822345,5.854224393717447,6.245642771275838,11.54641551767985,4.7815146743774415,7.137599100621541,10.342248787434894,6.4070113797505694,10.8786036471049,11.82280901069641,3.3173865774790445,8.032508085123698,7.140551755777994,9.384563952636718,7.904003729375203,13.188344349416095,11.559894988886516,8.47027018661499,14.165413965733844,11.625623494338988,9.220242689005534,12.372643341573077,4.261591941070557,13.05688733851115,9.124602585983276,8.098236590576171,5.854224393717447,10.276520281982421,13.872588346354167,4.472256928634644,5.709287911605835,7.529017478179932,8.815344840240478,10.016558915328979,8.423926462682088,6.584812114588419,7.269056111526489,9.562364687474567,9.187378436279296,10.016558915328979,14.29391832148234,3.073857337188721,17.742097248586017,17.528479605865478,8.098236590576171,19.27195385093689,10.032991041692096,11.82280901069641,14.567359159342448,3.870173563512166,15.31733166173299,8.97671344871521,14.033956954828898,6.7327012518564855,6.048457254918416,8.048940211486816,7.529017478179932,11.237157771937053,7.676906615447998,11.984177619171142,9.318835447184245,7.9503474533081055,5.528534521611531,5.285005281321208,7.3676488697052,6.015593002192179,9.187378436279296,29.301327576192218,6.064889381281534,9.15451418355306,9.13808205718994,9.677389572016398,7.186895479710897,19.38107342516581,8.555383473587035,8.894552816899617,4.40652842318217,5.140068799209595,11.450775414657592,13.445353060913085,9.740165422312419,7.351216743342081,9.25310694173177,9.302403320821126,5.804928014628092,6.538468390655518,7.8218430975596105,17.011509527715045,11.88558486099243,4.7815146743774415,16.2151933013916,4.212295561981201,13.040455212148029,8.11466871693929,8.667455702972411,7.430424720001221,6.1963463921864825,9.348747044754028,6.423443506113688,5.268573154958089,7.887571603012085,6.554900517018636,8.894552816899617,4.195863435618083,13.921884725443523,8.910984943262736,6.11418576037089,7.805410971196492,5.837792267354329,5.512102395248413,14.521015435409545,6.1963463921864825,9.365179171117147,9.15451418355306,8.01607595876058,9.513068308385211,5.025043914667766,8.519566565704345,8.555383473587035,3.333818703842163,8.473222841771443,6.666972746404012,8.894552816899617,6.568379988225301,18.45625284309387,4.472256928634644,5.837792267354329,16.909964114379882,5.7556316355387365,10.8786036471049,7.9339153269449865,9.285971194458007,8.048940211486816,5.528534521611531,9.677389572016398,7.805410971196492,5.561398774337769,5.709287911605835,9.13808205718994,10.602210154088336,10.065855294418334,8.473222841771443,9.042441954167684,6.781997630945841,5.025043914667766,11.559894988886516,5.400030165863037,21.663855185063678,9.562364687474567,5.285005281321208,4.278024067433675,5.7720637619018555,6.601244240951538,4.942883282852173,6.910501986694336,7.8218430975596105,16.877099861653644,10.339296132278442,11.918449113718669,12.277003238550822,5.594263027064005,9.480204055658977,14.84670530751546,7.381128340911865,
15.787199999999999,14.269200000000001,17.3052,13.510200000000001,28.6902,58.291199999999996,15.787199999999999,15.028200000000002,28.6902,34.7622,26.4132,26.4132,22.618199999999998,17.3052,32.4852,20.3412,11.2332,25.6542,25.6542,15.787199999999999,49.9422,18.0642,28.6902,16.5462,27.9312,24.8952,11.9922,25.6542,27.9312,37.7982,16.5462,27.1722,9.7152,15.028200000000002,27.9312,28.6902,18.0642,23.3772,12.7512,24.1362,48.4242,17.3052,32.4852,15.028200000000002,10.4742,13.510200000000001,13.510200000000001,9.7152,19.5822,52.2192,9.7152,18.0642,16.5462,20.3412,15.028200000000002,23.3772,7.4382,20.3412,24.1362,23.3772,11.2332,25.6542,12.7512,18.0642,16.5462,9.7152,18.8232,16.5462,21.859199999999998,20.3412,22.618199999999998,16.5462,14.269200000000001,15.787199999999999,31.7262,13.510200000000001,17.3052,32.4852,33.2442,24.8952,8.1972,24.1362,18.8232,21.1002,10.4742,26.4132,25.6542,17.3052,28.6902,14.269200000000001,13.510200000000001,34.0032,24.1362,16.5462,26.4132,30.208199999999998,24.1362,12.7512,17.3052,20.3412,18.8232,9.7152,16.5462,15.787199999999999,12.7512,26.4132,24.1362,8.956199999999999,9.7152,24.8952,20.3412,14.269200000000001,18.8232,49.1832,35.5212,15.787199999999999,28.6902,8.1972,10.4742,34.7622,21.859199999999998,14.269200000000001,13.510200000000001,18.0642,12.7512,22.618199999999998,14.269200000000001,21.859199999999998,9.7152,18.0642,11.2332,32.4852,30.9672,23.3772,15.787199999999999,18.8232,26.4132,20.3412,18.0642,18.8232,5.1612,35.5212,18.8232,16.5462,17.3052,15.028200000000002,23.3772,30.9672,32.4852,30.208199999999998,16.5462,28.6902,26.4132,24.1362,19.5822,31.7262,11.2332,36.2802,14.269200000000001,6.6792,6.6792,17.3052,14.269200000000001,10.4742,21.859199999999998,21.1002,9.7152,18.8232,18.0642,54.4962,27.1722,26.4132,21.1002,17.3052,16.5462,18.8232,16.5462,10.4742,13.510200000000001,20.3412,10.4742,30.208199999999998,26.4132,21.1002,26.4132,26.4132,23.3772,45.3882,23.3772,15.028200000000002,19.5822,14.269200000000001,31.7262,40.8342,43.8702,16.5462,10.4742,10.4742,15.028200000000002,7.4382,21.859199999999998,24.1362,14.269200000000001,15.787199999999999,32.4852,36.2802,21.1002,29.4492,32.4852,26.4132,32.4852,20.3412,24.8952,15.028200000000002,15.028200000000002,48.4242,46.9062,15.787199999999999,18.8232,18.0642,49.1832,12.7512,15.787199999999999,21.1002,24.8952,18.0642,9.7152,25.6542,17.3052,43.8702,12.7512,16.5462,16.5462,7.4382,15.787199999999999,21.1002,30.9672,18.8232,29.4492,18.0642,20.3412,21.859199999999998,29.4492,37.0392,10.4742,21.859199999999998,21.859199999999998,27.1722,13.510200000000001,16.5462,25.6542,9.7152,30.9672,11.2332,11.2332,16.5462,29.4492,29.4492,21.1002,32.4852,23.3772,6.6792,31.7262,27.9312,15.028200000000002,13.510200000000001,30.208199999999998,28.6902,11.9922,21.859199999999998,21.1002,17.3052,12.7512,17.3052,15.787199999999999,15.028200000000002,28.6902,42.352199999999996,13.510200000000001,26.4132,18.0642,38.5572,33.2442,30.9672,77.26620000000001,16.5462,21.859199999999998,34.7622,9.7152,44.6292,17.3052,49.1832,21.1002,16.5462,18.8232,13.510200000000001,32.4852,24.8952,18.0642,15.028200000000002,25.6542,22.618199999999998,39.3162,45.3882,39.3162,15.787199999999999,15.787199999999999,5.9202,36.2802,55.2552,26.4132,36.2802,12.7512,22.618199999999998,16.5462,13.510200000000001,21.859199999999998,22.618199999999998,20.3412,9.7152,15.028200000000002,18.0642,24.8952,14.269200000000001,41.5932,10.4742,25.6542,27.1722,14.269200000000001,30.9672,24.1362,21.859199999999998,13.510200000000001,26.4132,18.0642,20.3412,21.1002,50.7012,21.1002,22.618199999999998,22.618199999999998,18.0642,44.6292,19.5822,9.7152,6.6792,36.2802,14.269200000000001,8.1972,14.269200000000001,29.4492,24.1362,13.510200000000001,21.859199999999998,11.9922,18.8232,15.028200000000002,22.618199999999998,24.8952,29.4492,18.8232,11.9922,23.3772,21.859199999999998,12.7512,29.4492,15.028200000000002,24.8952,15.787199999999999,12.7512,38.5572,36.2802,28.6902,12.7512,22.618199999999998,15.787199999999999,24.8952,15.028200000000002,21.859199999999998,11.2332,46.1472,19.5822,17.3052,18.8232,16.5462,9.7152,13.510200000000001,19.5822,18.0642,26.4132,32.4852,29.4492,8.1972,6.6792,16.5462,14.269200000000001,32.4852,21.1002,15.787199999999999,24.1362,21.859199999999998,24.1362,22.618199999999998,7.4382,24.1362,24.1362,35.5212,35.5212,5.9202,21.1002,13.510200000000001,21.1002,13.510200000000001,30.208199999999998,11.9922,26.4132,14.269200000000001,20.3412,11.2332,17.3052,19.5822,27.1722,26.4132,36.2802,20.3412,14.269200000000001,23.3772,27.9312,25.6542,29.4492,40.8342,23.3772,31.7262,21.859199999999998,35.5212,28.6902,27.9312,15.787199999999999,22.618199999999998,18.8232,21.859199999999998,11.2332,11.9922,13.510200000000001,15.028200000000002,39.3162,44.6292,16.5462,35.5212,21.1002,27.1722,11.2332,18.8232,16.5462,27.9312,17.3052,18.8232,25.6542,21.1002,24.1362,14.269200000000001,27.1722,24.1362,11.2332,40.8342,15.028200000000002,14.269200000000001,14.269200000000001,18.0642,27.1722,24.1362,17.3052,43.1112,8.956199999999999,22.618199999999998,21.859199999999998,40.8342,15.787199999999999,19.5822,9.7152,23.3772,20.3412,18.8232,21.1002,9.7152,12.7512,11.9922,19.5822,8.1972,12.7512,5.9202,28.6902,15.787199999999999,14.269200000000001,19.5822,34.0032,43.1112,11.2332,15.787199999999999,13.510200000000001,7.4382,21.859199999999998,43.8702,11.2332,51.4602,8.1972,42.352199999999996,13.510200000000001,29.4492,16.5462,10.4742,18.8232,14.269200000000001,10.4742,14.269200000000001,15.787199999999999,8.1972,16.5462,37.0392,18.8232,9.7152,14.269200000000001,17.3052,18.8232,27.9312,13.510200000000001,27.9312,15.028200000000002,15.028200000000002,23.3772,38.5572,19.5822,15.028200000000002,21.1002,20.3412,19.5822,8.956199999999999,15.028200000000002,24.8952,29.4492,44.6292,12.7512,16.5462,14.269200000000001,8.956199999999999,18.0642,7.4382,6.6792,19.5822,19.5822,18.8232,10.4742,28.6902,10.4742,18.8232,24.8952,11.9922,22.618199999999998,40.0752,15.028200000000002,18.0642,7.4382,24.8952,26.4132,34.7622,15.028200000000002,7.4382,23.3772,8.1972,12.7512,18.0642,10.4742,19.5822,36.2802,23.3772,24.1362,15.787199999999999,19.5822,23.3772,15.787199999999999,37.0392,13.510200000000001,16.5462,15.787199999999999,23.3772,24.1362,19.5822,22.618199999999998,30.9672,28.6902,20.3412,35.5212,14.269200000000001,40.0752,13.510200000000001,15.028200000000002,13.510200000000001,19.5822,17.3052,7.4382,27.9312,15.787199999999999,11.9922,19.5822,18.0642,16.5462,57.5322,27.1722,16.5462,18.0642,11.9922,30.208199999999998,21.1002,9.7152,19.5822,18.8232,25.6542,30.9672,26.4132,35.5212,14.269200000000001,30.208199999999998,38.5572,30.9672,49.9422,25.6542,20.3412,39.3162,18.8232,11.9922,12.7512,15.787199999999999,11.9922,18.8232,22.618199999999998,23.3772,20.3412,27.9312,17.3052,20.3412,24.1362,11.9922,20.3412,21.1002,18.8232,15.028200000000002,26.4132,33.2442,30.9672,18.0642,5.9202,30.9672,21.1002,9.7152,8.956199999999999,39.3162,13.510200000000001,14.269200000000001,28.6902,10.4742,17.3052,25.6542,15.028200000000002,27.1722,29.4492,6.6792,19.5822,16.5462,22.618199999999998,18.8232,33.2442,29.4492,21.1002,35.5212,29.4492,22.618199999999998,31.7262,8.956199999999999,33.2442,21.859199999999998,19.5822,13.510200000000001,25.6542,34.7622,9.7152,12.7512,18.0642,21.1002,24.8952,20.3412,15.787199999999999,17.3052,23.3772,22.618199999999998,24.8952,36.2802,5.9202,45.3882,45.3882,19.5822,49.1832,24.8952,29.4492,37.7982,8.1972,39.3162,21.859199999999998,35.5212,15.787199999999999,14.269200000000001,19.5822,18.0642,27.9312,18.0642,30.208199999999998,22.618199999999998,19.5822,12.7512,11.9922,17.3052,14.269200000000001,22.618199999999998,77.26620000000001,14.269200000000001,22.618199999999998,22.618199999999998,23.3772,17.3052,50.7012,20.3412,21.859199999999998,9.7152,11.2332,27.9312,34.7622,24.1362,17.3052,22.618199999999998,22.618199999999998,13.510200000000001,15.028200000000002,18.8232,43.1112,30.208199999999998,10.4742,40.8342,8.956199999999999,33.2442,19.5822,21.1002,18.0642,14.269200000000001,23.3772,15.028200000000002,11.9922,18.8232,15.028200000000002,21.859199999999998,8.956199999999999,34.7622,21.859199999999998,14.269200000000001,18.8232,13.510200000000001,12.7512,37.0392,14.269200000000001,23.3772,22.618199999999998,19.5822,23.3772,11.2332,21.1002,20.3412,6.6792,20.3412,15.787199999999999,21.859199999999998,15.787199999999999,47.6652,9.7152,13.510200000000001,43.8702,13.510200000000001,27.1722,19.5822,22.618199999999998,19.5822,12.7512,23.3772,18.8232,12.7512,12.7512,22.618199999999998,26.4132,24.8952,20.3412,21.859199999999998,15.787199999999999,11.2332,29.4492,11.9922,55.2552,23.3772,11.9922,8.956199999999999,13.510200000000001,15.787199999999999,11.2332,16.5462,18.8232,43.8702,26.4132,30.208199999999998,30.9672,12.7512,23.3772,37.7982,18.0642,
7.5296,6.8056,8.253599999999999,6.4436,13.6836,27.801599999999997,7.5296,7.1676,13.6836,16.5796,12.5976,12.5976,10.7876,8.253599999999999,15.493599999999999,9.7016,5.3576,12.2356,12.2356,7.5296,23.819599999999998,8.615599999999999,13.6836,7.8916,13.3216,11.8736,5.7196,12.2356,13.3216,18.027599999999996,7.8916,12.9596,4.6335999999999995,7.1676,13.3216,13.6836,8.615599999999999,11.1496,6.0816,11.5116,23.095599999999997,8.253599999999999,15.493599999999999,7.1676,4.9956,6.4436,6.4436,4.6335999999999995,9.339599999999999,24.905599999999996,4.6335999999999995,8.615599999999999,7.8916,9.7016,7.1676,11.1496,3.5476,9.7016,11.5116,11.1496,5.3576,12.2356,6.0816,8.615599999999999,7.8916,4.6335999999999995,8.9776,7.8916,10.4256,9.7016,10.7876,7.8916,6.8056,7.5296,15.1316,6.4436,8.253599999999999,15.493599999999999,15.855599999999999,11.8736,3.9096,11.5116,8.9776,10.0636,4.9956,12.5976,12.2356,8.253599999999999,13.6836,6.8056,6.4436,16.217599999999997,11.5116,7.8916,12.5976,14.4076,11.5116,6.0816,8.253599999999999,9.7016,8.9776,4.6335999999999995,7.8916,7.5296,6.0816,12.5976,11.5116,4.2716,4.6335999999999995,11.8736,9.7016,6.8056,8.9776,23.4576,16.941599999999998,7.5296,13.6836,3.9096,4.9956,16.5796,10.4256,6.8056,6.4436,8.615599999999999,6.0816,10.7876,6.8056,10.4256,4.6335999999999995,8.615599999999999,5.3576,15.493599999999999,14.7696,11.1496,7.5296,8.9776,12.5976,9.7016,8.615599999999999,8.9776,2.4616,16.941599999999998,8.9776,7.8916,8.253599999999999,7.1676,11.1496,14.7696,15.493599999999999,14.4076,7.8916,13.6836,12.5976,11.5116,9.339599999999999,15.1316,5.3576,17.3036,6.8056,3.1856,3.1856,8.253599999999999,6.8056,4.9956,10.4256,10.0636,4.6335999999999995,8.9776,8.615599999999999,25.9916,12.9596,12.5976,10.0636,8.253599999999999,7.8916,8.9776,7.8916,4.9956,6.4436,9.7016,4.9956,14.4076,12.5976,10.0636,12.5976,12.5976,11.1496,21.647599999999997,11.1496,7.1676,9.339599999999999,6.8056,15.1316,19.475599999999996,20.923599999999997,7.8916,4.9956,4.9956,7.1676,3.5476,10.4256,11.5116,6.8056,7.5296,15.493599999999999,17.3036,10.0636,14.0456,15.493599999999999,12.5976,15.493599999999999,9.7016,11.8736,7.1676,7.1676,23.095599999999997,22.371599999999997,7.5296,8.9776,8.615599999999999,23.4576,6.0816,7.5296,10.0636,11.8736,8.615599999999999,4.6335999999999995,12.2356,8.253599999999999,20.923599999999997,6.0816,7.8916,7.8916,3.5476,7.5296,10.0636,14.7696,8.9776,14.0456,8.615599999999999,9.7016,10.4256,14.0456,17.665599999999998,4.9956,10.4256,10.4256,12.9596,6.4436,7.8916,12.2356,4.6335999999999995,14.7696,5.3576,5.3576,7.8916,14.0456,14.0456,10.0636,15.493599999999999,11.1496,3.1856,15.1316,13.3216,7.1676,6.4436,14.4076,13.6836,5.7196,10.4256,10.0636,8.253599999999999,6.0816,8.253599999999999,7.5296,7.1676,13.6836,20.199599999999997,6.4436,12.5976,8.615599999999999,18.389599999999998,15.855599999999999,14.7696,36.8516,7.8916,10.4256,16.5796,4.6335999999999995,21.2856,8.253599999999999,23.4576,10.0636,7.8916,8.9776,6.4436,15.493599999999999,11.8736,8.615599999999999,7.1676,12.2356,10.7876,18.751599999999996,21.647599999999997,18.751599999999996,7.5296,7.5296,2.8236,17.3036,26.353599999999997,12.5976,17.3036,6.0816,10.7876,7.8916,6.4436,10.4256,10.7876,9.7016,4.6335999999999995,7.1676,8.615599999999999,11.8736,6.8056,19.8376,4.9956,12.2356,12.9596,6.8056,14.7696,11.5116,10.4256,6.4436,12.5976,8.615599999999999,9.7016,10.0636,24.181599999999996,10.0636,10.7876,10.7876,8.615599999999999,21.2856,9.339599999999999,4.6335999999999995,3.1856,17.3036,6.8056,3.9096,6.8056,14.0456,11.5116,6.4436,10.4256,5.7196,8.9776,7.1676,10.7876,11.8736,14.0456,8.9776,5.7196,11.1496,10.4256,6.0816,14.0456,7.1676,11.8736,7.5296,6.0816,18.389599999999998,17.3036,13.6836,6.0816,10.7876,7.5296,11.8736,7.1676,10.4256,5.3576,22.0096,9.339599999999999,8.253599999999999,8.9776,7.8916,4.6335999999999995,6.4436,9.339599999999999,8.615599999999999,12.5976,15.493599999999999,14.0456,3.9096,3.1856,7.8916,6.8056,15.493599999999999,10.0636,7.5296,11.5116,10.4256,11.5116,10.7876,3.5476,11.5116,11.5116,16.941599999999998,16.941599999999998,2.8236,10.0636,6.4436,10.0636,6.4436,14.4076,5.7196,12.5976,6.8056,9.7016,5.3576,8.253599999999999,9.339599999999999,12.9596,12.5976,17.3036,9.7016,6.8056,11.1496,13.3216,12.2356,14.0456,19.475599999999996,11.1496,15.1316,10.4256,16.941599999999998,13.6836,13.3216,7.5296,10.7876,8.9776,10.4256,5.3576,5.7196,6.4436,7.1676,18.751599999999996,21.2856,7.8916,16.941599999999998,10.0636,12.9596,5.3576,8.9776,7.8916,13.3216,8.253599999999999,8.9776,12.2356,10.0636,11.5116,6.8056,12.9596,11.5116,5.3576,19.475599999999996,7.1676,6.8056,6.8056,8.615599999999999,12.9596,11.5116,8.253599999999999,20.5616,4.2716,10.7876,10.4256,19.475599999999996,7.5296,9.339599999999999,4.6335999999999995,11.1496,9.7016,8.9776,10.0636,4.6335999999999995,6.0816,5.7196,9.339599999999999,3.9096,6.0816,2.8236,13.6836,7.5296,6.8056,9.339599999999999,16.217599999999997,20.5616,5.3576,7.5296,6.4436,3.5476,10.4256,20.923599999999997,5.3576,24.543599999999998,3.9096,20.199599999999997,6.4436,14.0456,7.8916,4.9956,8.9776,6.8056,4.9956,6.8056,7.5296,3.9096,7.8916,17.665599999999998,8.9776,4.6335999999999995,6.8056,8.253599999999999,8.9776,13.3216,6.4436,13.3216,7.1676,7.1676,11.1496,18.389599999999998,9.339599999999999,7.1676,10.0636,9.7016,9.339599999999999,4.2716,7.1676,11.8736,14.0456,21.2856,6.0816,7.8916,6.8056,4.2716,8.615599999999999,3.5476,3.1856,9.339599999999999,9.339599999999999,8.9776,4.9956,13.6836,4.9956,8.9776,11.8736,5.7196,10.7876,19.113599999999998,7.1676,8.615599999999999,3.5476,11.8736,12.5976,16.5796,7.1676,3.5476,11.1496,3.9096,6.0816,8.615599999999999,4.9956,9.339599999999999,17.3036,11.1496,11.5116,7.5296,9.339599999999999,11.1496,7.5296,17.665599999999998,6.4436,7.8916,7.5296,11.1496,11.5116,9.339599999999999,10.7876,14.7696,13.6836,9.7016,16.941599999999998,6.8056,19.113599999999998,6.4436,7.1676,6.4436,9.339599999999999,8.253599999999999,3.5476,13.3216,7.5296,5.7196,9.339599999999999,8.615599999999999,7.8916,27.4396,12.9596,7.8916,8.615599999999999,5.7196,14.4076,10.0636,4.6335999999999995,9.339599999999999,8.9776,12.2356,14.7696,12.5976,16.941599999999998,6.8056,14.4076,18.389599999999998,14.7696,23.819599999999998,12.2356,9.7016,18.751599999999996,8.9776,5.7196,6.0816,7.5296,5.7196,8.9776,10.7876,11.1496,9.7016,13.3216,8.253599999999999,9.7016,11.5116,5.7196,9.7016,10.0636,8.9776,7.1676,12.5976,15.855599999999999,14.7696,8.615599999999999,2.8236,14.7696,10.0636,4.6335999999999995,4.2716,18.751599999999996,6.4436,6.8056,13.6836,4.9956,8.253599999999999,12.2356,7.1676,12.9596,14.0456,3.1856,9.339599999999999,7.8916,10.7876,8.9776,15.855599999999999,14.0456,10.0636,16.941599999999998,14.0456,10.7876,15.1316,4.2716,15.855599999999999,10.4256,9.339599999999999,6.4436,12.2356,16.5796,4.6335999999999995,6.0816,8.615599999999999,10.0636,11.8736,9.7016,7.5296,8.253599999999999,11.1496,10.7876,11.8736,17.3036,2.8236,21.647599999999997,21.647599999999997,9.339599999999999,23.4576,11.8736,14.0456,18.027599999999996,3.9096,18.751599999999996,10.4256,16.941599999999998,7.5296,6.8056,9.339599999999999,8.615599999999999,13.3216,8.615599999999999,14.4076,10.7876,9.339599999999999,6.0816,5.7196,8.253599999999999,6.8056,10.7876,36.8516,6.8056,10.7876,10.7876,11.1496,8.253599999999999,24.181599999999996,9.7016,10.4256,4.6335999999999995,5.3576,13.3216,16.5796,11.5116,8.253599999999999,10.7876,10.7876,6.4436,7.1676,8.9776,20.5616,14.4076,4.9956,19.475599999999996,4.2716,15.855599999999999,9.339599999999999,10.0636,8.615599999999999,6.8056,11.1496,7.1676,5.7196,8.9776,7.1676,10.4256,4.2716,16.5796,10.4256,6.8056,8.9776,6.4436,6.0816,17.665599999999998,6.8056,11.1496,10.7876,9.339599999999999,11.1496,5.3576,10.0636,9.7016,3.1856,9.7016,7.5296,10.4256,7.5296,22.7336,4.6335999999999995,6.4436,20.923599999999997,6.4436,12.9596,9.339599999999999,10.7876,9.339599999999999,6.0816,11.1496,8.9776,6.0816,6.0816,10.7876,12.5976,11.8736,9.7016,10.4256,7.5296,5.3576,14.0456,5.7196,26.353599999999997,11.1496,5.7196,4.2716,6.4436,7.5296,5.3576,7.8916,8.9776,20.923599999999997,12.5976,14.4076,14.7696,6.0816,11.1496,18.027599999999996,8.615599999999999,
7.3216,6.6175999999999995,8.025599999999999,6.265599999999999,13.305599999999998,27.0336,7.3216,6.9696,13.305599999999998,16.1216,12.2496,12.2496,10.4896,8.025599999999999,15.065599999999998,9.433599999999998,5.2096,11.897599999999999,11.897599999999999,7.3216,23.1616,8.3776,13.305599999999998,7.673599999999999,12.953599999999998,11.545599999999999,5.5616,11.897599999999999,12.953599999999998,17.529600000000002,7.673599999999999,12.6016,4.505599999999999,6.9696,12.953599999999998,13.305599999999998,8.3776,10.8416,5.913599999999999,11.193599999999998,22.4576,8.025599999999999,15.065599999999998,6.9696,4.8576,6.265599999999999,6.265599999999999,4.505599999999999,9.0816,24.2176,4.505599999999999,8.3776,7.673599999999999,9.433599999999998,6.9696,10.8416,3.4495999999999998,9.433599999999998,11.193599999999998,10.8416,5.2096,11.897599999999999,5.913599999999999,8.3776,7.673599999999999,4.505599999999999,8.7296,7.673599999999999,10.137599999999999,9.433599999999998,10.4896,7.673599999999999,6.6175999999999995,7.3216,14.713599999999998,6.265599999999999,8.025599999999999,15.065599999999998,15.417599999999998,11.545599999999999,3.8015999999999996,11.193599999999998,8.7296,9.785599999999999,4.8576,12.2496,11.897599999999999,8.025599999999999,13.305599999999998,6.6175999999999995,6.265599999999999,15.769599999999999,11.193599999999998,7.673599999999999,12.2496,14.009599999999999,11.193599999999998,5.913599999999999,8.025599999999999,9.433599999999998,8.7296,4.505599999999999,7.673599999999999,7.3216,5.913599999999999,12.2496,11.193599999999998,4.153599999999999,4.505599999999999,11.545599999999999,9.433599999999998,6.6175999999999995,8.7296,22.8096,16.4736,7.3216,13.305599999999998,3.8015999999999996,4.8576,16.1216,10.137599999999999,6.6175999999999995,6.265599999999999,8.3776,5.913599999999999,10.4896,6.6175999999999995,10.137599999999999,4.505599999999999,8.3776,5.2096,15.065599999999998,14.3616,10.8416,7.3216,8.7296,12.2496,9.433599999999998,8.3776,8.7296,2.3935999999999997,16.4736,8.7296,7.673599999999999,8.025599999999999,6.9696,10.8416,14.3616,15.065599999999998,14.009599999999999,7.673599999999999,13.305599999999998,12.2496,11.193599999999998,9.0816,14.713599999999998,5.2096,16.8256,6.6175999999999995,3.0976,3.0976,8.025599999999999,6.6175999999999995,4.8576,10.137599999999999,9.785599999999999,4.505599999999999,8.7296,8.3776,25.2736,12.6016,12.2496,9.785599999999999,8.025599999999999,7.673599999999999,8.7296,7.673599999999999,4.8576,6.265599999999999,9.433599999999998,4.8576,14.009599999999999,12.2496,9.785599999999999,12.2496,12.2496,10.8416,21.0496,10.8416,6.9696,9.0816,6.6175999999999995,14.713599999999998,18.9376,20.3456,7.673599999999999,4.8576,4.8576,6.9696,3.4495999999999998,10.137599999999999,11.193599999999998,6.6175999999999995,7.3216,15.065599999999998,16.8256,9.785599999999999,13.657599999999999,15.065599999999998,12.2496,15.065599999999998,9.433599999999998,11.545599999999999,6.9696,6.9696,22.4576,21.7536,7.3216,8.7296,8.3776,22.8096,5.913599999999999,7.3216,9.785599999999999,11.545599999999999,8.3776,4.505599999999999,11.897599999999999,8.025599999999999,20.3456,5.913599999999999,7.673599999999999,7.673599999999999,3.4495999999999998,7.3216,9.785599999999999,14.3616,8.7296,13.657599999999999,8.3776,9.433599999999998,10.137599999999999,13.657599999999999,17.1776,4.8576,10.137599999999999,10.137599999999999,12.6016,6.265599999999999,7.673599999999999,11.897599999999999,4.505599999999999,14.3616,5.2096,5.2096,7.673599999999999,13.657599999999999,13.657599999999999,9.785599999999999,15.065599999999998,10.8416,3.0976,14.713599999999998,12.953599999999998,6.9696,6.265599999999999,14.009599999999999,13.305599999999998,5.5616,10.137599999999999,9.785599999999999,8.025599999999999,5.913599999999999,8.025599999999999,7.3216,6.9696,13.305599999999998,19.6416,6.265599999999999,12.2496,8.3776,17.8816,15.417599999999998,14.3616,35.8336,7.673599999999999,10.137599999999999,16.1216,4.505599999999999,20.6976,8.025599999999999,22.8096,9.785599999999999,7.673599999999999,8.7296,6.265599999999999,15.065599999999998,11.545599999999999,8.3776,6.9696,11.897599999999999,10.4896,18.2336,21.0496,18.2336,7.3216,7.3216,2.7456,16.8256,25.6256,12.2496,16.8256,5.913599999999999,10.4896,7.673599999999999,6.265599999999999,10.137599999999999,10.4896,9.433599999999998,4.505599999999999,6.9696,8.3776,11.545599999999999,6.6175999999999995,19.2896,4.8576,11.897599999999999,12.6016,6.6175999999999995,14.3616,11.193599999999998,10.137599999999999,6.265599999999999,12.2496,8.3776,9.433599999999998,9.785599999999999,23.5136,9.785599999999999,10.4896,10.4896,8.3776,20.6976,9.0816,4.505599999999999,3.0976,16.8256,6.6175999999999995,3.8015999999999996,6.6175999999999995,13.657599999999999,11.193599999999998,6.265599999999999,10.137599999999999,5.5616,8.7296,6.9696,10.4896,11.545599999999999,13.657599999999999,8.7296,5.5616,10.8416,10.137599999999999,5.913599999999999,13.657599999999999,6.9696,11.545599999999999,7.3216,5.913599999999999,17.8816,16.8256,13.305599999999998,5.913599999999999,10.4896,7.3216,11.545599999999999,6.9696,10.137599999999999,5.2096,21.4016,9.0816,8.025599999999999,8.7296,7.673599999999999,4.505599999999999,6.265599999999999,9.0816,8.3776,12.2496,15.065599999999998,13.657599999999999,3.8015999999999996,3.0976,7.673599999999999,6.6175999999999995,15.065599999999998,9.785599999999999,7.3216,11.193599999999998,10.137599999999999,11.193599999999998,10.4896,3.4495999999999998,11.193599999999998,11.193599999999998,16.4736,16.4736,2.7456,9.785599999999999,6.265599999999999,9.785599999999999,6.265599999999999,14.009599999999999,5.5616,12.2496,6.6175999999999995,9.433599999999998,5.2096,8.025599999999999,9.0816,12.6016,12.2496,16.8256,9.433599999999998,6.6175999999999995,10.8416,12.953599999999998,11.897599999999999,13.657599999999999,18.9376,10.8416,14.713599999999998,10.137599999999999,16.4736,13.305599999999998,12.953599999999998,7.3216,10.4896,8.7296,10.137599999999999,5.2096,5.5616,6.265599999999999,6.9696,18.2336,20.6976,7.673599999999999,16.4736,9.785599999999999,12.6016,5.2096,8.7296,7.673599999999999,12.953599999999998,8.025599999999999,8.7296,11.897599999999999,9.785599999999999,11.193599999999998,6.6175999999999995,12.6016,11.193599999999998,5.2096,18.9376,6.9696,6.6175999999999995,6.6175999999999995,8.3776,12.6016,11.193599999999998,8.025599999999999,19.9936,4.153599999999999,10.4896,10.137599999999999,18.9376,7.3216,9.0816,4.505599999999999,10.8416,9.433599999999998,8.7296,9.785599999999999,4.505599999999999,5.913599999999999,5.5616,9.0816,3.8015999999999996,5.913599999999999,2.7456,13.305599999999998,7.3216,6.6175999999999995,9.0816,15.769599999999999,19.9936,5.2096,7.3216,6.265599999999999,3.4495999999999998,10.137599999999999,20.3456,5.2096,23.8656,3.8015999999999996,19.6416,6.265599999999999,13.657599999999999,7.673599999999999,4.8576,8.7296,6.6175999999999995,4.8576,6.6175999999999995,7.3216,3.8015999999999996,7.673599999999999,17.1776,8.7296,4.505599999999999,6.6175999999999995,8.025599999999999,8.7296,12.953599999999998,6.265599999999999,12.953599999999998,6.9696,6.9696,10.8416,17.8816,9.0816,6.9696,9.785599999999999,9.433599999999998,9.0816,4.153599999999999,6.9696,11.545599999999999,13.657599999999999,20.6976,5.913599999999999,7.673599999999999,6.6175999999999995,4.153599999999999,8.3776,3.4495999999999998,3.0976,9.0816,9.0816,8.7296,4.8576,13.305599999999998,4.8576,8.7296,11.545599999999999,5.5616,10.4896,18.5856,6.9696,8.3776,3.4495999999999998,11.545599999999999,12.2496,16.1216,6.9696,3.4495999999999998,10.8416,3.8015999999999996,5.913599999999999,8.3776,4.8576,9.0816,16.8256,10.8416,11.193599999999998,7.3216,9.0816,10.8416,7.3216,17.1776,6.265599999999999,7.673599999999999,7.3216,10.8416,11.193599999999998,9.0816,10.4896,14.3616,13.305599999999998,9.433599999999998,16.4736,6.6175999999999995,18.5856,6.265599999999999,6.9696,6.265599999999999,9.0816,8.025599999999999,3.4495999999999998,12.953599999999998,7.3216,5.5616,9.0816,8.3776,7.673599999999999,26.6816,12.6016,7.673599999999999,8.3776,5.5616,14.009599999999999,9.785599999999999,4.505599999999999,9.0816,8.7296,11.897599999999999,14.3616,12.2496,16.4736,6.6175999999999995,14.009599999999999,17.8816,14.3616,23.1616,11.897599999999999,9.433599999999998,18.2336,8.7296,5.5616,5.913599999999999,7.3216,5.5616,8.7296,10.4896,10.8416,9.433599999999998,12.953599999999998,8.025599999999999,9.433599999999998,11.193599999999998,5.5616,9.433599999999998,9.785599999999999,8.7296,6.9696,12.2496,15.417599999999998,14.3616,8.3776,2.7456,14.3616,9.785599999999999,4.505599999999999,4.153599999999999,18.2336,6.265599999999999,6.6175999999999995,13.305599999999998,4.8576,8.025599999999999,11.897599999999999,6.9696,12.6016,13.657599999999999,3.0976,9.0816,7.673599999999999,10.4896,8.7296,15.417599999999998,13.657599999999999,9.785599999999999,16.4736,13.657599999999999,10.4896,14.713599999999998,4.153599999999999,15.417599999999998,10.137599999999999,9.0816,6.265599999999999,11.897599999999999,16.1216,4.505599999999999,5.913599999999999,8.3776,9.785599999999999,11.545599999999999,9.433599999999998,7.3216,8.025599999999999,10.8416,10.4896,11.545599999999999,16.8256,2.7456,21.0496,21.0496,9.0816,22.8096,11.545599999999999,13.657599999999999,17.529600000000002,3.8015999999999996,18.2336,10.137599999999999,16.4736,7.3216,6.6175999999999995,9.0816,8.3776,12.953599999999998,8.3776,14.009599999999999,10.4896,9.0816,5.913599999999999,5.5616,8.025599999999999,6.6175999999999995,10.4896,35.8336,6.6175999999999995,10.4896,10.4896,10.8416,8.025599999999999,23.5136,9.433599999999998,10.137599999999999,4.505599999999999,5.2096,12.953599999999998,16.1216,11.193599999999998,8.025599999999999,10.4896,10.4896,6.265599999999999,6.9696,8.7296,19.9936,14.009599999999999,4.8576,18.9376,4.153599999999999,15.417599999999998,9.0816,9.785599999999999,8.3776,6.6175999999999995,10.8416,6.9696,5.5616,8.7296,6.9696,10.137599999999999,4.153599999999999,16.1216,10.137599999999999,6.6175999999999995,8.7296,6.265599999999999,5.913599999999999,17.1776,6.6175999999999995,10.8416,10.4896,9.0816,10.8416,5.2096,9.785599999999999,9.433599999999998,3.0976,9.433599999999998,7.3216,10.137599999999999,7.3216,22.1056,4.505599999999999,6.265599999999999,20.3456,6.265599999999999,12.6016,9.0816,10.4896,9.0816,5.913599999999999,10.8416,8.7296,5.913599999999999,5.913599999999999,10.4896,12.2496,11.545599999999999,9.433599999999998,10.137599999999999,7.3216,5.2096,13.657599999999999,5.5616,25.6256,10.8416,5.5616,4.153599999999999,6.265599999999999,7.3216,5.2096,7.673599999999999,8.7296,20.3456,12.2496,14.009599999999999,14.3616,5.913599999999999,10.8416,17.529600000000002,8.3776,
